Analysis of Non-Separable Scattering in WDM-Based NLoS Holographic MIMO

Although scattering is inherently non-separable, holographic multiple-input multiple-output channels are commonly modeled using separable scattering across the source and receiver. In this paper, we investigate non-separable scattering in a non-line-of-sight holographic line model based on wavenumber-division multiplexing. We model its power spectral factor (PSF) using a bivariate von Mises-Fisher (vMF) distribution and introduce a non-separability parameter. We prove that the marginal densities flatten and their Kullback--Leibler divergence from the uniform distribution decreases monotonically with non-separability. Using majorization theory, we further establish that an upper bound and an approximation at low signal-to-noise ratio (SNR) of the ergodic spectral efficiency increase monotonically. Numerical results validate the analysis and demonstrate the performance gains of non-separable scattering over its separable counterpart.

==> Results/files_txt/KL_Marginal_a_0.txt <==
lambda_values,KL_marg_exact_r,KL_marg_exact_s,KL_marg_asym_r,KL_marg_asym_s
0,1.56390127884835,1.48171086445493,1.57027220976665,1.48922907570639
1.03289734684089,1.5635247132224,1.48133518647743,1.56988005602228,1.48883692196203
2.06579469368179,1.56239358896875,1.48020673263506,1.56870174599036,1.48765861193011
3.09869204052268,1.5605036095874,1.47832122896944,1.56673170412137,1.48568857006112
4.13158938736358,1.55784756613956,1.47567150459509,1.56396053968586,1.4829174056256
5.16448673420447,1.55441526440253,1.47224741959687,1.56037489610256,1.4793317620423
6.19738408104537,1.55019342151888,1.46803576275274,1.5559572328892,1.47491409882894
7.23028142788626,1.54516553079011,1.4630201177679,1.55068553262928,1.46964239856903
8.26317877472716,1.53931169291268,1.45718069636741,1.54453292241225,1.463489788352
9.29607612156805,1.53260841164314,1.45049413629823,1.53746719560177,1.45642406154151
10.3289734684089,1.52502835163772,1.44293326206909,1.52945021524639,1.44840708118614
11.3618708152498,1.51654005608657,1.43446680615409,1.52043717460191,1.43939404054166
12.3947681620907,1.50710762182431,1.42505908847504,1.51037568257102,1.42933254851077
13.4276655089316,1.49669032995323,1.41466965236658,1.49920463165627,1.41816149759602
14.4605628557725,1.48524223082257,1.40325285607835,1.48685279221477,1.40580965815452
15.4934602026134,1.47271168370246,1.39075742041645,1.47323705785239,1.39219392379214
16.5263575494543,1.45904085402138,1.3771259357227,1.45826024039589,1.37721710633563
17.5592548962952,1.44416517510725,1.36229433554297,1.44180827552524,1.36076514146498
18.5921522431361,1.4280127877193,1.34619135078172,1.42374664640186,1.34270351234161
19.625049589977,1.41050398034143,1.32873796794298,1.4039157538936,1.32287261983335
20.6579469368179,1.39155066774115,1.30984692973052,1.38212484436245,1.3010817103022
21.6908442836588,1.37105596682823,1.28942233796671,1.35814392636281,1.27710079230256
22.7237416304997,1.34891396036602,1.26735945047085,1.33169282661889,1.25064969255864
23.7566389773406,1.32500978469845,1.24354480929383,1.30242608401859,1.22138294995833
24.7895363241815,1.29922024282239,1.21785690295289,1.2699116317989,1.18886849773865
25.8224336710224,1.27141523584904,1.19016765695324,1.23359993313476,1.15255679907451
26.8553310178633,1.24146043251179,1.16034517312019,1.19277793861451,1.11173480455425
27.8882283647042,1.20922176668618,1.12825830763648,1.14649793052864,1.06545479646839
28.9211257115451,1.17457257361827,1.09378389649975,1.09346279119657,1.01241965713631
29.954023058386,1.13740444584413,1.05681770389244,1.03183115550094,0.950788021440691
30.9869204052268,1.09764319036924,1.01729046353569,0.958864263702937,0.877821129642683
32.0198177520677,1.05527154273679,0.975190647491589,0.870229701472087,0.789186567411833
33.0527150989086,1.01036041606175,0.930595704735315,0.758463221762678,0.677420087702424
34.0856124457495,0.963110198068622,0.883713226444907,0.608964416540499,0.527921282480245
35.1185097925904,0.913902565377844,0.834932425924052,0.386422319724972,0.305379185664719
36.1514071394313,0.863360902233742,0.784883913650979,-0.0441908705942062,-0.12523400465446


==> Results/files_txt/SE_SNR_mu_20_a_0.txt <==
SNR_dB,Capacity_sep_mean,Capacity_nonsep_mean,Capacity_sep_lit_mean,Capacity_iso_joint_lit_mean,Capacity_nonsep_ub_mean
-10,6.6395248494604,6.75518693273055,6.63952484946036,6.42024734234593,7.06964967549766
-8,9.90027036992893,10.1423918492801,9.90027036992882,9.48217359604239,10.8120866611562
-6,14.4453261449664,14.9245004599682,14.4453261449663,13.6967138917134,16.2697173543447
-4,20.5577122176323,21.449015582315,20.557712217632,19.305207913578,23.9717549526516
-2,28.4807864996848,30.0365461920588,28.4807864996843,26.5221193237597,34.4274075589546
0,38.3932486332812,40.9471411134688,38.3932486332803,35.5185644609512,48.0354549572975
2,50.3997976372303,54.3614333950578,50.3997976372289,46.4149436875692,65.0190749899083
4,64.5361226346466,70.3781391937328,64.5361226346447,59.2816932088902,85.4147021478923
6,80.7824482350811,89.023275113345,80.7824482350784,74.1453276072076,109.109709912445
8,99.0796941900391,110.264900427502,99.0796941900351,90.9969225808678,135.900523510317
10,119.34430745473,134.028723195729,119.344307454724,109.800937364997,165.545127068661
12,141.47997474729,160.21210498677,141.479974747284,130.503121257896,197.798723079001
14,165.385930315334,188.695564174906,165.385930315325,153.036956453602,232.432997590527
16,190.962367660955,219.351661101698,190.962367660944,177.328572465833,269.243927428105
18,218.11370552932,252.051476459696,218.113705529306,203.300325372331,308.053029600854
20,246.750389443225,286.669056219113,246.750389443209,230.873363020365,348.705464150526
22,276.789746312972,323.084270637512,276.789746312954,259.969559415673,391.06697140044
24,308.156241344033,361.184492243603,308.156241344014,290.513142324157,435.020650027022
26,340.781332094264,400.86537869568,340.781332094246,322.432127177367,480.464017264145
28,374.603021377664,442.030968501865,374.60302137765,355.659451099961,527.306497930664
30,409.565210568826,484.593302128221,409.565210568822,390.133649329509,575.467349975157


==> Results/files_txt/SE_mu_SNR_10_a_0.txt <==
mu,Capacity_sep,Capacity_nonsep,Capacity_noniso_joint_ub,CIhalf
0,119.34376768571,119.343767685715,151.285827576247,0.102113729158417
1.58096532679729,119.404257498628,119.492331054229,151.362683448286,0.0998764494538789
3.16193065359458,119.427338992277,119.767789564117,151.594061464735,0.100219159556219
4.74289598039186,119.374733048813,120.141697225561,151.982413136961,0.0949702760293721
6.32386130718915,119.39360262512,120.772967576968,152.531892659819,0.103790708755864
7.90482663398644,119.408293766097,121.53989945859,153.248461646744,0.106933980673616
9.48579196078373,119.419252010797,122.515080059477,154.140040098434,0.100180358413911
11.066757287581,119.323787720731,123.592659102103,155.216707629668,0.0988714590598579
12.6477226143783,119.353340560072,124.93654187669,156.490959459391,0.106413388562422
14.2286879411756,119.329668417398,126.427750414327,157.978021182778,0.100648743912148
15.8096532679729,119.357304664878,128.182060077433,159.696223969062,0.109617110115709
17.3906185947702,119.393629596393,130.218471667961,161.667435889408,0.10409271645748
18.9715839215675,119.407409662701,132.489683691189,163.91753258211,0.113784042947573
20.5525492483647,119.371501412189,134.935782770693,166.476866163191,0.12016805898031
22.133514575162,119.319026634925,137.686567945332,169.380646180768,0.111927700018984
23.7144799019593,119.415005149269,140.868041840792,172.669065455522,0.110692297042773
25.2954452287566,119.392641312136,144.270114359687,176.386862807149,0.121142384928984
26.8764105555539,119.361840346737,148.042129956654,180.581778172852,0.121440283665195
28.4573758823512,119.358982571333,152.273308988064,185.300977052057,0.127997011257647
30.0383412091485,119.35012825093,156.920862009021,190.583957778033,0.132489137306296
31.6193065359458,119.389944645199,161.989005371869,196.44971566111,0.125966746123912
33.200271862743,119.332872606377,167.434423542938,202.875199265576,0.13173530738391
34.7812371895403,119.372940215268,173.150825147509,209.76192583975,0.142611639233554
36.3622025163376,119.465651932042,179.022866843893,216.889358508058,0.147934051314774
37.9431678431349,119.346295212263,184.392902704228,223.859944040345,0.134467405435534
39.5241331699322,119.356110983405,189.048024591565,230.055477952041,0.15580240837115
41.1050984967295,119.408627114992,192.225601584631,234.645949553842,0.152075497755812
42.6860638235268,119.417434359114,193.235131971348,236.698419113428,0.152529433624757
44.2670291503241,119.393066741428,191.187911755153,235.402984571741,0.153988531718336
45.8479944771213,119.349258215215,186.152308094629,230.377188775395,0.148031681201307
47.4289598039186,119.333968721358,178.244338062296,221.935974099173,0.144359651280693
49.0099251307159,119.350784594009,168.191018991865,211.139715610932,0.143510336943729
50.5908904575132,119.375803353526,157.506883232327,199.470093774261,0.136031116008774
52.1718557843105,119.379738299191,147.034999174124,188.256439390085,0.141173435340201
53.7528211111078,119.375929069656,137.424244396207,178.265250337321,0.130944072299131
55.3337864379051,119.486064803778,129.101896846453,169.701810191039,0.13249630194676


==> Results/files_txt/SE_mu_SNR_20_a_0.txt <==
mu,Capacity_sep,Capacity_nonsep,Capacity_noniso_joint_ub,CIhalf
0,246.7206035808,246.720603580816,313.522937568021,0.122176177515368
1.03289734684089,246.741695341595,246.851710307949,313.603975684063,0.129731401317696
2.06579469368179,246.762800039789,247.192504104357,313.847456850108,0.128303511190381
3.09869204052268,246.66979142952,247.628042253127,314.254485009455,0.133415644248658
4.13158938736358,246.770682952782,248.479375456999,314.826911723907,0.139651908432163
5.16448673420447,246.719415259433,249.401415627299,315.567353741584,0.127072438043291
6.19738408104537,246.801038630426,250.62324096398,316.479217749336,0.132738526118873
7.23028142788626,246.780915683021,251.950609200201,317.566732444455,0.134555756158258
8.26317877472716,246.750268847368,253.586324579888,318.834988062767,0.137462296251024
9.29607612156805,246.657796934098,255.244271513583,320.289983469071,0.141200231207366
10.3289734684089,246.738735763899,257.336426604198,321.938680835669,0.145657582263655
11.3618708152498,246.759217279354,259.541875349318,323.789067783938,0.142431851864636
12.3947681620907,246.76014812136,261.943326486608,325.850226612599,0.134321266313155
13.4276655089316,246.889950208007,264.665415864267,328.132409843344,0.138929324509183
14.4605628557725,246.707985909598,267.392223790412,330.647120722749,0.141639681105742
15.4934602026134,246.75927820713,270.525006178562,333.407196452844,0.148740413121672
16.5263575494543,246.818490145112,273.789485218491,336.426890676452,0.158262620934933
17.5592548962952,246.76910481191,277.325267621082,339.721949978843,0.155311113307104
18.5921522431361,246.830422090361,281.178201104667,343.309676705533,0.150533360946855
19.625049589977,246.822777543906,285.177396553694,347.208967001828,0.155192161512871
20.6579469368179,246.745311617142,289.427784465033,351.4403083619,0.165601526743834
21.6908442836588,246.784537929055,294.231355835611,356.025714781139,0.156242310065237
22.7237416304997,246.776627996518,298.999586229551,360.988569423683,0.15692850216893
23.7566389773406,246.695836360619,304.223492384434,366.353334104988,0.173436709495521
24.7895363241815,246.787531247202,309.785938890047,372.145071408003,0.169648362208079
25.8224336710224,246.738689497321,315.728894558738,378.38870854177,0.162626764786759
26.8553310178633,246.81131277631,321.954201699351,385.107951920041,0.17595054409996
27.8882283647042,246.735551849805,328.555091688195,392.323737982196,0.17687653059802
28.9211257115451,246.700501748636,335.622140802886,400.052079883067,0.181336138906235
29.954023058386,246.804242272531,343.187240606188,408.301144091721,0.18685943292514
30.9869204052268,246.818117057775,350.79268477216,417.067373420424,0.183065692718761
32.0198177520677,246.769918254674,359.010980579677,426.330498158264,0.191061719361883
33.0527150989086,246.709812264498,367.316367593122,436.0474542892,0.198671519801576
34.0856124457495,246.908127136475,375.949733813334,446.145679737126,0.197855486622456
35.1185097925904,246.764669812885,384.691040721707,456.516778723008,0.20228658350413
36.1514071394313,246.889815778018,393.343407393915,467.011506764535,0.192147998060551


==> Results/files_txt/model_0_marginalR_sigma_mu_0.txt <==
Var1,Var2,Marginal_Exact_r,Marginal_Exact_s,Marginal_Approx_r,Marginal_Approx_s,Separable_r,Separable_s
1,0,5.17582130602747e-09,3.90412397014283e-15,7.51675695147549e-10,1.38210512968264e-18,5.17582130517553e-09,3.90412396950022e-15
0.999969002853585,0.00787358444457868,6.79474447685651e-09,5.10322745942764e-15,1.04409259118341e-09,2.10282018224392e-18,6.79474447573808e-09,5.10322745858766e-15
0.999876013335988,0.0157466807718577,8.90883955179135e-09,6.67051002340897e-15,1.44667332907424e-09,3.19262058581351e-18,8.90883955032494e-09,6.67051002231101e-15
0.999721037212027,0.0236188008947979,1.16658397050252e-08,8.7188405250289e-15,1.99951603074223e-09,4.8370056862436e-18,1.1665839703105e-08,8.71884052359376e-15
0.999504084089338,0.0314894567868791,1.52563439810081e-08,1.13955894679117e-14,2.75678095939978e-09,7.31290617660951e-18,1.52563439784969e-08,1.1395589466036e-14
0.999225167417777,0.0393581605123552,1.99258710310089e-08,1.48931312078919e-14,3.79142601208783e-09,1.10328450910731e-17,1.99258710277291e-08,1.48931312054404e-14
0.998884304488584,0.0472244242565033,2.59901834119183e-08,1.94625252388204e-14,5.20146720771411e-09,1.66099817239884e-17,2.59901834076403e-08,1.94625252356169e-14
0.998481516433316,0.0550877603558654,3.38547340298814e-08,2.54313321441254e-14,7.11823135167298e-09,2.49536973846817e-17,3.38547340243089e-08,2.54313321399394e-14
0.998016828222535,0.0629476813284807,4.40392975612885e-08,3.32268045968785e-14,9.71720327504531e-09,3.74097468028613e-17,4.40392975540396e-08,3.32268045914093e-14
0.997490268664256,0.0708036999041068,5.72091103643566e-08,4.34060625941547e-14,1.32322418914772e-08,5.59652887535127e-17,5.72091103549399e-08,4.34060625870101e-14
0.996901870402167,0.0786553290544277,7.42141632564222e-08,5.66953394122313e-14,1.79741569477894e-08,8.3548151228909e-17,7.42141632442065e-08,5.66953394028993e-14
0.996251669913603,0.0865020820232466,9.61386854471233e-08,7.40410020902817e-14,2.4354912993802e-08,1.24462653224165e-16,9.61386854312987e-08,7.40410020780946e-14
0.995539707507284,0.0943434723566623,1.24363340242527e-07,9.66758481402481e-14,3.29190724660719e-08,1.85022856119691e-16,1.24363340222056e-07,9.66758481243353e-14
0.994766027320814,0.102179013933226,1.60643242122371e-07,1.26205210754828e-13,4.43845225159403e-08,2.74470593798565e-16,1.60643242095929e-07,1.26205210734054e-13
0.993930677317949,0.110008220994079,2.07205622052329e-07,1.64718734968321e-13,5.96950704418423e-08,4.06303326826258e-16,2.07205622018223e-07,1.64718734941208e-13
0.993033709285624,0.117830608173066,2.66871838908787e-07,2.14935402882336e-13,8.00881645275042e-08,6.00190407584535e-16,2.6687183886486e-07,2.14935402846957e-13
0.992075178830736,0.125645690526826,3.43209489589731e-07,2.80391597269173e-13,1.0718182973745e-07,8.84732206900457e-16,3.43209489533238e-07,2.80391597223021e-13
0.991055145376703,0.133452983564855,4.40721643748721e-07,3.65684840574853e-13,1.43085935617314e-07,1.30142378446993e-15,4.40721643676178e-07,3.6568484051466e-13
0.989973672159778,0.141252003279542,5.65081761838732e-07,4.76789510922174e-13,1.90544177810621e-07,1.91033598755632e-15,5.65081761745718e-07,4.76789510843694e-13
0.988830826225129,0.149042266176174,7.23424694452751e-07,6.21465548706696e-13,2.53114703054348e-07,2.79823954676123e-15,7.23424694333674e-07,6.21465548604403e-13
0.987626678422679,0.156823289302914,9.24706361152468e-07,8.09787221183173e-13,3.35399196844051e-07,4.09019617520796e-15,9.24706361000261e-07,8.09787221049881e-13
0.986361303402722,0.164594590280734,1.18014733039327e-06,1.05482678361285e-12,4.43332548953432e-07,5.96605842104119e-15,1.18014733019901e-06,1.05482678343923e-12
0.985034779611287,0.172355687333326,1.50377863980592e-06,1.37353784267093e-12,5.84547990787257e-07,8.68390333671982e-15,1.5037786395584e-06,1.37353784244485e-12
0.983647189285278,0.180106099316967,1.91311188845483e-06,1.78789600013511e-12,7.68835947666736e-07,1.26132375372792e-14,1.91311188813993e-06,1.78789599984083e-12
0.982198618447375,0.187845345750346,2.42995999034852e-06,2.32637070710038e-12,1.00871886851167e-06,1.82819401968656e-14,2.42995998994855e-06,2.32637070671747e-12
0.980689156900705,0.195572946844355,3.08144010270435e-06,3.02582317511664e-12,1.32016909821005e-06,2.64424753764456e-14,3.08144010219714e-06,3.02582317461859e-12
0.979118898223267,0.203288423531827,3.90119624562544e-06,3.93395191920407e-12,1.72350257150931e-06,3.81650687048111e-14,3.9011962449833e-06,3.93395191855654e-12
0.977487939762139,0.210991297497242,4.93088613556574e-06,5.11244163081865e-12,2.24448787332294e-06,5.49685275680546e-14,4.93088613475411e-06,5.11244162997714e-12
0.975796382627436,0.218681091206376,6.2219848980241e-06,6.64101459915148e-12,2.91571818542799e-06,7.90034895403071e-14,6.22198489699995e-06,6.64101459805839e-12
0.974044331686047,0.226357327935905,7.83796775075234e-06,8.6226393484254e-12,3.77830299456619e-06,1.13308518196406e-13,7.83796774946221e-06,8.62263934700612e-12
0.972231895555131,0.234019531802962,9.85694461247621e-06,1.11902217338597e-11,4.88394735644993e-06,1.62167178696217e-13,9.85694461085374e-06,1.11902217320178e-11
0.970359186595384,0.241667227794637,1.23748320568473e-05,1.45151934710089e-11,6.29749919058811e-06,2.31604758201521e-13,1.23748320548104e-05,1.45151934686197e-11
0.968426320904074,0.249299941797425,1.55091622659321e-05,1.88185270393396e-11,8.10005972816179e-06,3.30077642778291e-13,1.55091622633793e-05,1.88185270362421e-11
0.966433418307843,0.256917200626619,1.94036448133578e-05,2.43848504869714e-11,1.03927690613219e-05,4.69427854817581e-13,1.94036448101639e-05,2.43848504829576e-11
0.964380602355277,0.264518532055645,2.42336153939141e-05,3.15805188903765e-11,1.33013979603373e-05,6.66201672019881e-13,2.42336153899253e-05,3.15805188851784e-11
0.96226800030925,0.272103464845335,3.02125261764426e-05,4.0876731151394e-11,1.69818989429559e-05,9.43466959974426e-13,3.02125261714696e-05,4.08767311446657e-11
0.960095743139033,0.279671528773146,3.75996554388176e-05,5.28790740460452e-11,2.16270941931155e-05,1.33331200254184e-12,3.75996554326286e-05,5.28790740373414e-11
0.957863965512171,0.287222254662306,4.6709239674162e-05,6.83652457373726e-11,2.7474705505907e-05,1.88027337656489e-12,4.67092396664736e-05,6.83652457261195e-11
0.955572805786141,0.294755174410904,5.79212595305418e-05,8.83331780135328e-11,3.4816962120068e-05,2.64602729697903e-12,5.79212595210079e-05,8.83331779989931e-11
0.953222405999769,0.302269821020907,7.16941418129099e-05,1.14062364861976e-10,4.40120561773711e-05,3.71579510965459e-12,7.1694141801109e-05,1.14062364843201e-10
0.950812911864429,0.309765728627111,8.85796733294854e-05,1.4719194520841e-10,5.54977526444508e-05,5.20706876182629e-12,8.85796733149051e-05,1.47191945184182e-10
0.948344472755005,0.317242432526027,0.00010924045852588,1.89820017737777e-10,6.98075007880963e-05,7.28146861658234e-12,0.000109240458507898,1.89820017706533e-10
0.945817241700635,0.324699469204683,0.000134470291449929,2.44629832843308e-10,8.75894375469857e-05,1.01608202035752e-11,0.000134470291427795,2.44629832803042e-10
0.943231375375219,0.332136376369364,0.0001652178533501,3.15049969372921e-10,0.000109628719101622,1.41488996495811e-11,0.000165217853322905,3.15049969321064e-10
0.940587034087714,0.339552692974269,0.000202614189722295,4.05457434276384e-10,0.000136873665168526,1.96607771904065e-11,0.000202614189688944,4.05457434209645e-10
0.937884381772185,0.346947959250095,0.000248004464323512,5.21434910818379e-10,0.000170466250415406,2.72623200460339e-11,0.00024800446428269,5.21434910732551e-10
0.935123585977654,0.354321716732539,0.00030298453183074,6.70096235832689e-10,0.000211777528086996,3.77232461603795e-11,0.000302984531780868,6.70096235722393e-10
0.932304817857702,0.36167350829072,0.000369442914505167,8.60497744083213e-10,0.00026244862139018,5.20882082365868e-11,0.000369442914444357,8.60497743941575e-10
0.929428252159866,0.369002878155519,0.000449608810269112,1.10415754467405e-09,0.000324437967096883,7.17718093471637e-11,0.000449608810195106,1.10415754449231e-09
0.926494067214802,0.376309371947835,0.000546106798615636,1.41571029479496e-09,0.000400075541585766,9.86853046959111e-11,0.000546106798525746,1.41571029456193e-09
0.92350244492523,0.383592536706753,0.000662018945084404,1.81373185981017e-09,0.000492124840256316,1.35405153297656e-10,0.000662018944975436,1.81373185951163e-09
0.92045357075466,0.390851920917623,0.000800955032707898,2.32177670109057e-09,0.000603853414687762,1.8539670672081e-10,0.00080095503257606,2.32177670070841e-09
0.917347633715889,0.398087074540055,0.000967131667624231,2.96968128626707e-09,0.00073911279552653,2.53310360356859e-10,0.000967131667465039,2.96968128577826e-09
0.914184826359287,0.405297549035816,0.00116546101343537,3.79519972364001e-09,0.000902428639983721,3.45372699739859e-10,0.00116546101324353,3.79519972301533e-09
0.910965344760861,0.412482897396639,0.00140164990203984,4.84605373324792e-09,0.00109910193780087,4.69901870105875e-10,0.00140164990180913,4.84605373245027e-09
0.907689388510094,0.419642674171935,0.00168231004448554,6.18249864792485e-09,0.00133532208509019,6.37984983521237e-10,0.00168231004420862,6.18249864690722e-09
0.904357160697578,0.426776435496404,0.00201508002052035,7.88053119424164e-09,0.00161829258780559,8.64366357791879e-10,0.00201508002018867,7.88053119294449e-09
0.900968867902419,0.433883739117558,0.00240875965640288,1.00358943075235e-08,0.00195637008177475,1.16860938323286e-09,0.00240875965600639,1.00358943058716e-08
0.897524720179434,0.440964144423136,0.00287345730345681,1.27690703571547e-08,0.00235921725010976,1.57661261890832e-09,0.00287345730298384,1.27690703550529e-08
0.894024931046125,0.448017212468417,0.00342075040101855,1.62314983031892e-08,0.00283797007726072,2.12258329853638e-09,0.0034207504004555,1.62314983005175e-08
0.890469717469445,0.455042506003437,0.00406385954305821,2.06133041562471e-08,0.00340541969790883,2.85159997604284e-09,0.00406385954238929,2.06133041528541e-08
0.886859299852344,0.462039589500089,0.00481783606420533,2.61528996816724e-08,0.00407620887444848,3.82293203762222e-09,0.0048178360634123,2.61528996773677e-08
0.88319390202011,0.469008029179131,0.00569976291480231,3.31488839744599e-08,0.00486704286549344,5.11432906285568e-09,0.00569976291386412,3.31488839690036e-08
0.879473751206489,0.475947393037074,0.00672896830298441,4.19747791855811e-08,0.00579691412672868,6.82754974818294e-09,0.00672896830187682,4.1974779178672e-08
0.875699078039601,0.482857250872961,0.00792725124229454,5.30972486855263e-08,0.00688733991233844,9.09547101327117e-09,0.0079272512409897,5.30972486767864e-08
0.871870116527638,0.489737174315042,0.00931911775442284,6.70985873076846e-08,0.00816261141897192,1.20912062755489e-08,0.00931911775288889,6.70985872966402e-08
0.867987104044363,0.496586736847331,0.0109320260377616,8.47044437410117e-08,0.00965005263475724,1.60397716705592e-08,0.0109320260359622,8.47044437270694e-08
0.864050281314388,0.50340551383604,0.0127966384242654,1.06817940187264e-07,0.0113802865246797,2.12329750020215e-08,0.012796638422159,1.06817940169682e-07
0.860059892398254,0.510193082555912,0.0149470774117166,1.34561600569163e-07,0.013387505603805,2.8048370173344e-08,0.0149470774092562,1.34561600547014e-07
0.8560161846773,0.516949022216426,0.0174211824797344,1.69328793477439e-07,0.0157097433263497,3.69733266574479e-08,0.0174211824768669,1.69328793449568e-07
0.851919408838327,0.523672913987878,0.0202607637813954,2.12846748538215e-07,0.0183891420585797,4.86355173959745e-08,0.0202607637780604,2.12846748503181e-07
0.847769818858056,0.530364341027354,0.0235118481559549,2.67253625258599e-07,0.0214722127163126,6.38414391023189e-08,0.0235118481520848,2.67253625214609e-07
0.843567671987383,0.537022888504566,0.0272249122418592,3.351926135777e-07,0.0250100804451964,8.36249577601196e-08,0.0272249122373779,3.35192613522527e-07
0.839313228735431,0.543648143627572,0.031455096795421,4.19926639047062e-07,0.0290587100181847,1.09308332670894e-07,0.0314550967902434,4.19926638977942e-07
0.835006752853402,0.550239695668367,0.0362623956540067,5.25477948568098e-07,0.0336791039364839,1.42578730535106e-07,0.0362623956480378,5.25477948481604e-07
0.830648511318223,0.556797135988342,0.0417118121406155,6.56797682982344e-07,0.0389374655669165,1.85583915197007e-07,0.0417118121337497,6.56797682874235e-07
0.826238774315995,0.563320058063622,0.0478734751089287,8.19971521124138e-07,0.0449053190515717,2.41051610247099e-07,0.0478734751010487,8.19971520989171e-07
0.821777815225245,0.569808057510266,0.0548227062960842,1.02246862956006e-06,0.0516595772083335,3.12438005363944e-07,0.0548227062870603,1.02246862939176e-06
0.817265910599978,0.576260732109337,0.0626400302083237,1.27344249953854e-06,0.0592825482285316,4.04112041464252e-07,0.0626400301980131,1.27344249932894e-06
0.81270334015253,0.582677681831835,0.0714111174375545,1.58409382731787e-06,0.0678618716969441,5.21583496826727e-07,0.0714111174258001,1.58409382705713e-06
0.808090386736229,0.589058508863501,0.0812266521210765,1.96810742920544e-06,0.077490374336677,6.71784543169913e-07,0.0812266521077064,1.96810742888149e-06
0.803427336327861,0.595402817629475,0.0921821142391144,2.44217731522771e-06,0.0882658359439783,8.63416388749773e-07,0.0921821142239412,2.44217731482573e-06
0.798714478009938,0.601710214818822,0.104377467621803,3.02663651616407e-06,0.100290656251862,1.1073749215076e-06,0.104377467604622,3.02663651566588e-06
0.793952103952778,0.607980309408913,0.117916744934424,3.74621111255321e-06,0.113671413970821,1.41727196106598e-06,0.117916744915015,3.74621111193659e-06
0.789140509396394,0.614212712689668,0.132907521550386,4.63092120013706e-06,0.128518310021455,1.81007188135935e-06,0.132907521528509,4.63092119937482e-06
0.784279992632186,0.620407038287653,0.149460271126084,5.71715529701224e-06,0.144944488015416,2.3068670388882e-06,0.149460271101483,5.71715529607119e-06
0.779370854984456,0.626562902190034,0.167687596876767,7.04894901037414e-06,0.163065226370641,2.9338197035063e-06,0.167687596849166,7.04894900921389e-06
0.774413400791719,0.63267992276838,0.187703334029106,8.67950369562944e-06,0.18299699807182,3.72330311306837e-06,0.18770333399821,8.6795036942008e-06
0.769407937387843,0.638757720802328,0.209621520699312,1.06729864213968e-05,0.204856396007695,4.71527993878311e-06,0.209621520664807,1.06729864196401e-05
0.764354775082992,0.644795919503085,0.233555236513218,1.31066588665454e-05,0.228758924026008,5.95896293743867e-06,0.233555236474775,1.3106658864388e-05
0.759254227144389,0.650794144536794,0.259615310636368,1.60733898874481e-05,0.254817656328851,7.51480996557249e-06,0.259615310593635,1.60733898848024e-05
0.754106609776896,0.656752024047734,0.287908903498515,1.96846144728586e-05,0.283141770561006,9.45691392658314e-06,0.287908903451125,1.96846144696185e-05
0.748912242103413,0.66266918868138,0.318537969349276,2.40738107167416e-05,0.313834962887224,1.18758577020085e-05,0.318537969296844,2.4073810712779e-05
0.74367144614509,0.668545271607294,0.351597609831094,2.94005763492676e-05,0.346993756467129,1.48821147675069e-05,0.35159760977322,2.94005763444283e-05
0.738384546801365,0.674379908541871,0.387174331953288,3.58553973306565e-05,0.382705717965062,1.86100880919148e-05,0.387174331889558,3.58553973247548e-05
0.733051871829826,0.680172737770919,0.425344227138281,4.36652130808079e-05,0.421047600013848,2.32228931347358e-05,0.42534422706827,4.36652130736206e-05
0.727673751825886,0.685923400172088,0.466171091319755,5.30998961270419e-05,0.462083430815177,2.89180053512114e-05,0.466171091243022,5.30998961183016e-05
0.722250520202291,0.691631539237128,0.509704509326207,6.44797783244412e-05,0.505862575226716,3.59339086246593e-05,0.509704509242309,6.44797783138278e-05
0.716782513168451,0.697296801093995,0.555977929898768,7.81843713396367e-05,0.55241779467318,4.45578984896532e-05,0.555977929807254,7.81843713267676e-05
0.711270069709595,0.702918834528787,0.605006760579389,9.46624457655687e-05,0.601763335937396,5.51352128738889e-05,0.605006760479805,9.46624457499873e-05
0.705713531565757,0.708497291007515,0.656786514273113,0.000114443650996912,0.653893081248009,6.80796833216603e-05,0.656786514165005,0.000114443650978075
0.700113243210589,0.714031824697716,0.711291041441379,0.000138151876751441,0.708778793993662,8.3886121173829e-05,0.711291041324301,0.000138151876728701
0.694469551830009,0.719522092489888,0.768470883530746,0.00016652057673542,0.766368495772958,0.000103144675821423,0.768470883404254,0.000166520576708011
0.688782807300671,0.724967754018761,0.828251784294642,0.000200410295233804,0.826585011255006,0.000126557425714292,0.828251784158311,0.000200410295200816
0.683053362168282,0.7303684716844,0.890533396044946,0.000240828658111878,0.889324717405179,0.000154957487013469,0.890533395898362,0.000240828658072237
0.677281571625741,0.735723910673132,0.955188217504448,0.00028895311053077,0.954456532964612,0.000189330949266406,0.955188217347223,0.000288953110483208
0.671467793491121,0.741033738978304,1.02206079876477,0.000346156704216175,1.021821182614,0.000230841971808613,1.02206079859654,0.000346156704159198
0.665612388185486,0.746297627420866,1.09096724684564,0.000414037256906408,1.09123076797271,0.000280861398204659,1.09096724666606,0.000414037256838258
0.659715718710547,0.751515249669776,1.16169506248027,0.000494450225080593,1.16246867447273,0.000340999268279866,1.16169506228905,0.000494450224999207
0.653778150626159,0.756686282262233,1.23400333501611,0.000589545647570897,1.23528983921286,0.000413141627389798,1.23400333481299,0.000589545647473857
0.647800052027655,0.761810404623727,1.30762331774302,0.000701809531432317,1.30942140017393,0.000499492049635713,1.30762331752778,0.000701809531316799
0.641781793523032,0.766887299087917,1.38225940058929,0.000834110061609552,1.3845637417141,0.000602618304743354,1.38225940036176,0.000834110061472257
0.635723748209968,0.771916650916321,1.45759049102714,0.000989749021523528,1.46039194514129,0.000725504606136894,1.45759049078721,0.000989749021360616
0.6296262916527,0.776898148317828,1.53327180730206,0.00117251881161151,1.53655764647563,0.000871609879092786,1.53327180704968,0.00117251881141851
0.623489801858734,0.78183148246803,1.60893708085754,0.00138676544589789,1.6126912963872,0.00104493248136506,1.60893708059271,0.00138676544566962
0.617314659255415,0.786716347528365,1.68420115721008,0.00163745789155322,1.6884048098602,0.0012500817928424,1.68420115693286,0.0016374578912837
0.611101246666343,0.791552440665077,1.75866297669381,0.00193026409173103,1.76329458554717,0.00149235706404451,1.75866297640433,0.00193026409141331
0.604849949287637,0.796339462067994,1.8319089086122,0.00227163397629791,1.83694486720038,0.00177783387393701,1.83190890831067,0.002271633975924
0.598561154664058,0.801077114969108,1.9035164045877,0.0026688897168807,1.90893141217573,0.00211345849394448,1.90351640427438,0.0026688897164414
0.59223525266498,0.805765105660978,1.97305792947904,0.00313032342040853,1.97882542497437,0.00250715038546581,1.97305792915427,0.00313032341989328
0.585872635460225,0.810403143514936,2.04010512132876,0.00366530237749555,2.0461977072951,0.00296791297097455,2.04010512099296,0.00366530237689224
0.579473697495746,0.814990940999106,2.10423312559638,0.00428438188710913,2.11062297028704,0.0035059527123315,2.10423312525003,0.00428438188640392
0.573038835469179,0.819528213696226,2.16502504360034,0.00499942556560405,2.17168424977695,0.00413280640279743,2.16502504324398,0.00499942556478114
0.566568448305242,0.824014680321285,2.22207643079647,0.00582373291513052,2.22897736134265,0.00486147643016268,2.22207643043071,0.00582373291417193
0.560062937131014,0.828450062738957,2.274999777398,0.00677217377259633,2.28211532933814,0.00570657359642896,2.27499977702353,0.00677217377148163
0.553522705251059,0.832834085980845,2.32342890201033,0.00786132908501139,2.33073272244563,0.00668446688395428,2.3234289016279,0.0078613290837174
0.546948158122427,0.837166478262529,2.36702318849395,0.00910963725972946,2.37448982810803,0.00781343933869446,2.36702318810434,0.00910963725822999
0.540339703329518,0.841446971000412,2.40547159723366,0.0105375451188107,2.41307659932228,0.0091138489984406,2.40547159683772,0.0105375451170763
0.533697750558814,0.845675298828376,2.43849638439826,0.0121676622459324,2.44621630975856,0.0106082935286425,2.43849638399689,0.0121676622439296
0.527022711573479,0.849851199614225,2.46585646659892,0.0140249172530204,2.4736688569874,0.0123217769420747,2.46585646619304,0.0140249172507119
0.520315000187835,0.853974414475945,2.48735037354081,0.0161367142137508,2.49523365868651,0.0142818764735369,2.48735037313138,0.0161367142110946
0.513575032241707,0.858044687797745,2.50281873771444,0.0185330872147002,2.5107520929707,0.016518907360092,2.50281873730247,0.0185330872116496
0.50680322557464,0.862061767245909,2.51214627776368,0.021246850665399,2.52010944131808,0.0190660829450088,2.51214627735018,0.0212468506619017
0.5,0.866025403784439,2.51526324073418,0.0243137426899239,2.52323630080317,0.0219596671844839,2.51526324032017,0.0243137426859218
0.493165777278946,0.869935351690488,2.51214627776368,0.027772558599889,2.52010944131808,0.0252391162962063,2.51214627735018,0.0277725585953176
0.486300981094281,0.873791368569603,2.50281873771444,0.031665271127609,2.5107520929707,0.0289472059546752,2.50281873730247,0.0316652711223969
0.479406037024192,0.877593215370743,2.48735037354081,0.0360371337856138,2.49523365868651,0.0331301401175996,2.48735037313138,0.0360371337796821
0.47248137251586,0.881340656401104,2.46585646659892,0.0409367634222448,2.4736688569874,0.0378376372692833,2.46585646619304,0.0409367634155065
0.465527416858963,0.885033459340731,2.43849638439826,0.0464161977713417,2.44621630975856,0.0431229896000211,2.43849638399689,0.0464161977637015
0.458544601159066,0.888671395256916,2.40547159723366,0.0525309235563437,2.41307659932227,0.0490430904152882,2.40547159683772,0.052530923547697
0.451533358310889,0.892254238618394,2.36702318849395,0.0593398705154858,2.37448982810803,0.0556584248954908,2.36702318810434,0.0593398705057183
0.444494122971476,0.895781767309326,2.32342890201033,0.0669053665757121,2.33073272244563,0.063033019217274,2.3234289016279,0.0669053665646994
0.437427331533242,0.899253762643064,2.27499977739798,0.0752930493293369,2.28211532933814,0.0712343430119249,2.27499977702352,0.0752930493169435
0.430333422096925,0.902670009375713,2.22207643079647,0.084571728970335,2.22897736134265,0.0803331601862879,2.22207643043071,0.0845717289564146
0.423212834444425,0.906030295719473,2.16502504360034,0.0948131979373481,2.17168424977695,0.0904033232773984,2.16502504324398,0.0948131979217416
0.416066010011537,0.909334413355768,2.10423312559637,0.106091982698449,2.11062297028704,0.101521506763595,2.10423312525001,0.106091982680986
0.408893391860589,0.912582157448163,2.04010512132876,0.118485033408166,2.0461977072951,0.113766875121013,2.04010512099296,0.118485033388664
0.401695424652969,0.915773326655058,1.97305792947904,0.132071347578785,1.97882542497437,0.127220681902455,1.97305792915427,0.132071347557046
0.394472554621566,0.918907723142175,1.9035164045877,0.146931524442676,1.90893141217573,0.141965796731287,1.90351640427438,0.146931524418491
0.387225229543099,0.921985152594821,1.8319089086122,0.163147247345681,1.83694486720038,0.158086157849686,1.83190890831067,0.163147247318827
0.37995389871036,0.925005424229933,1.75866297669381,0.180800692306449,1.76329458554717,0.175666148739226,1.75866297640433,0.180800692276688
0.372659012904363,0.927968350807906,1.68420115721008,0.199973861803561,1.6884048098602,0.194789898340561,1.68420115693286,0.199973861770645
0.365341024366395,0.930873748644204,1.60893708085754,0.220747843908984,1.6126912963872,0.215540505532936,1.60893708059271,0.220747843872649
0.35800038676998,0.933721437620742,1.53327180730206,0.243201998066966,1.53655764647563,0.237999189785,1.53327180704968,0.243201998026935
0.350637555192754,0.936511241197055,1.45759049102713,0.267413070112994,1.46039194514129,0.262244371244194,1.4575904907872,0.267413070068978
0.343252986088256,0.939242986421243,1.38225940058929,0.293454240524893,1.3845637417141,0.288350684977214,1.38225940036176,0.29345424047659
0.335847137257622,0.941916503940694,1.30762331774302,0.321394111380802,1.30942140017393,0.316387935589604,1.30762331752778,0.321394111327901
0.328420467821217,0.944531628012579,1.2340033350161,0.351295639046339,1.23528983921286,0.346420000015671,1.23400333481298,0.351295638988515
0.320973438190158,0.947088196514131,1.16169506248027,0.383215021201224,1.16246867447273,0.378503687854433,1.16169506228905,0.383215021138147
0.313506510037781,0.949586050952693,1.09096724684564,0.417200548416337,1.09123076797271,0.412687570203877,1.09096724666606,0.417200548347664
0.306020146271018,0.952025036475546,1.02206079876477,0.453291432074323,1.021821182614,0.449010789482483,1.02206079859653,0.453291431999712
0.298514811001695,0.954405001879507,0.955188217504448,0.491516621956776,0.954456532964612,0.487501864189326,0.955188217347223,0.491516621875873
0.290990969517765,0.956725799620305,0.890533396044937,0.531893628262011,0.889324717405178,0.528177503906374,0.890533395898356,0.531893628174461
0.28344908825446,0.958987285821723,0.828251784294642,0.574427364132215,0.826585011255007,0.571041451051947,0.828251784158311,0.574427364037663
0.275889634765375,0.961189320284525,0.768470883530746,0.619109025918094,0.766368495772957,0.616083366915891,0.768470883404254,0.619109025816187
0.268313077693485,0.963331766495142,0.711291041441379,0.665915029354814,0.708778793993661,0.663277780308666,0.711291041324301,0.665915029245202
0.260719886742086,0.965414491634134,0.656786514273107,0.714806020527249,0.653893081248007,0.71258311770406,0.656786514165001,0.714806020409589
0.253110532645682,0.967437366584431,0.605006760579389,0.765725980929702,0.601763335937395,0.763940834016696,0.605006760479805,0.765725980803664
0.245485487140799,0.96940026593933,0.555977929898768,0.818601446043262,0.552417794673179,0.81727466310318,0.555977929807254,0.81860144590852
0.237845222936741,0.971303068010274,0.509704509326207,0.873340856634215,0.505862575226714,0.872490006686145,0.509704509242309,0.873340856490462
0.230190213686285,0.973145654834395,0.466171091319751,0.929834061396718,0.462083430815176,0.929473479655823,0.466171091243018,0.929834061243665
0.222520933956314,0.974927912181824,0.425344227138281,0.987951988605715,0.421047600013847,0.988092628592923,0.42534422706827,0.987951988443096
0.214837859198404,0.976649729562778,0.387174331953288,1.04754650310216,0.382705717965061,1.04819583887505,0.387174331889558,1.04754650292973
0.20714146571934,0.978311000234406,0.351597609831094,1.10845046320052,0.346993756467129,1.10961244388052,0.35159760977322,1.10845046301807
0.199432230651592,0.979911621207408,0.318537969349276,1.17047798999594,0.313834962887224,1.17215304759978,0.318537969296844,1.17047798980328
0.191710631923738,0.981451493252418,0.287908903498513,1.2334249590707,0.283141770561005,1.23561006942606,0.287908903451123,1.23342495886767
0.183977148230831,0.982930520906158,0.259615310636368,1.29706972178301,0.25481765632885,1.29975851705205,0.259615310593635,1.29706972156951
0.176232259004722,0.984348612477354,0.233555236513218,1.36117406020048,0.228758924026007,1.36435699028577,0.233555236474775,1.36117405997643
0.168476444384342,0.985705680052423,0.209621520699312,1.42548437635888,0.204856396007694,1.42914891526094,0.209621520664807,1.42548437612424
0.160710185185934,0.987001639500919,0.187703334029106,1.48973311293812,0.182996998071819,1.49386400500825,0.18770333399821,1.48973311269291
0.152933962873246,0.988236410480754,0.167687596876766,1.55364039870964,0.163065226370641,1.55821993873246,0.167687596849165,1.55364039845391
0.145148259527679,0.989409916443172,0.149460271126084,1.61691590829231,0.144944488015416,1.62192424847124,0.149460271101483,1.61691590802616
0.137353557818408,0.990522084637503,0.132907521550386,1.67926092192672,0.128518310021455,1.68467639816328,0.132907521528509,1.67926092165031
0.129550340972453,0.991572846115666,0.117916744934423,1.74037056721947,0.11367141397082,1.74617003659778,0.117916744915014,1.74037056693301
0.121739092744723,0.992562135736444,0.104377467621803,1.79993622119601,0.100290656251862,1.80609540232694,0.104377467604622,1.79993622089975
0.113920297388028,0.993489892169529,0.0921821142391144,1.85764804761369,0.0882658359439785,1.86414185547069,0.0921821142239412,1.85764804730792
0.106094439623058,0.994356057899317,0.0812266521210765,1.91319764140099,0.0774903743366768,1.92000050849825,0.0812266521077064,1.91319764108608
0.0982620046083306,0.995160579228474,0.0714111174375539,1.966280749381,0.0678618716969437,1.97336692560117,0.0714111174257996,1.96628074905734
0.0904234779101156,0.995903406281271,0.0626400302083237,2.01660003417336,0.0592825482285313,2.0239438582372,0.0626400301980131,2.01660003384142
0.0825793454723324,0.99658449300667,0.0548227062960836,2.06386784641133,0.0516595772083334,2.07144398287861,0.0548227062870599,2.06386784607161
0.0747300935864242,0.99720379718118,0.0478734751089287,2.10780896921161,0.0449053190515715,2.11559260598538,0.0478734751010487,2.10780896886466
0.0668762088612112,0.997761280411478,0.0417118121406155,2.14816329823433,0.0389374655669164,2.15613030078003,0.0417118121337497,2.14816329788074
0.0590181781927228,0.998256908136784,0.0362623956540067,2.18468842069951,0.0336791039364838,2.19281544054815,0.0362623956480378,2.18468842033991
0.0511564887340134,0.998690649631009,0.0314550967954207,2.21716205740028,0.0290587100181846,2.22542659394084,0.0314550967902432,2.21716205703534
0.0432916278649612,0.999062478004655,0.0272249122418592,2.24538433307345,0.0250100804451964,2.25376474910929,0.0272249122373779,2.24538433270385
0.0354240831620541,0.999372370206485,0.0235118481559549,2.26917984244413,0.0214722127163126,2.27765533544583,0.0235118481520848,2.26917984207062
0.0275543423681621,0.999620307024951,0.0202607637813954,2.28839948182628,0.0183891420585797,2.29695001421177,0.0202607637780604,2.28839948144961
0.0196828933623008,0.999806273089386,0.0174211824797344,2.30292201929303,0.0157097433263497,2.31152821236306,0.0174211824768669,2.30292201891396
0.0118102241293844,0.999930256870955,0.0149470774117166,2.31265538008043,0.0133875056038049,2.32129837738806,0.0149470774092562,2.31265537969977
0.00393682272997522,0.99999225068337,0.0127966384242653,2.31753762798467,0.0113802865246797,2.32619893488799,0.0127966384221589,2.31753762760321
-0.0039368227299751,0.99999225068337,0.0109320260377616,2.31753762798467,0.00965005263475723,2.32619893488799,0.0109320260359622,2.31753762760321
-0.0118102241293845,0.999930256870955,0.00931911775442284,2.31265538008043,0.00816261141897189,2.32129837738806,0.00931911775288889,2.31265537969977
-0.0196828933623006,0.999806273089386,0.00792725124229449,2.30292201929303,0.00688733991233841,2.31152821236306,0.00792725124098964,2.30292201891396
-0.0275543423681619,0.999620307024951,0.00672896830298435,2.28839948182628,0.00579691412672866,2.29695001421177,0.00672896830187677,2.28839948144961
-0.0354240831620538,0.999372370206485,0.00569976291480231,2.26917984244413,0.00486704286549344,2.27765533544583,0.00569976291386412,2.26917984207062
-0.0432916278649608,0.999062478004655,0.00481783606420533,2.24538433307345,0.00407620887444848,2.25376474910929,0.0048178360634123,2.24538433270385
-0.051156488734013,0.998690649631009,0.00406385954305821,2.2171620574003,0.00340541969790883,2.22542659394084,0.00406385954238929,2.21716205703535
-0.0590181781927227,0.998256908136784,0.00342075040101855,2.18468842069951,0.00283797007726071,2.19281544054815,0.0034207504004555,2.18468842033991
-0.0668762088612113,0.997761280411478,0.0028734573034568,2.14816329823433,0.00235921725010975,2.15613030078003,0.00287345730298382,2.14816329788074
-0.0747300935864243,0.99720379718118,0.00240875965640285,2.10780896921161,0.00195637008177474,2.11559260598538,0.00240875965600637,2.10780896886466
-0.0825793454723323,0.99658449300667,0.00201508002052034,2.06386784641133,0.00161829258780558,2.07144398287861,0.00201508002018866,2.06386784607161
-0.0904234779101157,0.995903406281271,0.00168231004448552,2.01660003417336,0.00133532208509018,2.0239438582372,0.00168231004420861,2.01660003384142
-0.0982620046083306,0.995160579228474,0.00140164990203984,1.966280749381,0.00109910193780086,1.97336692560117,0.00140164990180912,1.96628074905734
-0.106094439623058,0.994356057899317,0.00116546101343537,1.91319764140099,0.000902428639983716,1.92000050849825,0.00116546101324353,1.91319764108608
-0.113920297388028,0.993489892169529,0.000967131667624222,1.85764804761369,0.000739112795526525,1.86414185547069,0.000967131667465032,1.85764804730792
-0.121739092744722,0.992562135736444,0.000800955032707898,1.79993622119603,0.000603853414687762,1.80609540232694,0.00080095503257606,1.79993622089976
-0.129550340972452,0.991572846115666,0.000662018945084404,1.74037056721947,0.000492124840256316,1.74617003659778,0.000662018944975436,1.74037056693301
-0.137353557818408,0.990522084637503,0.000546106798615636,1.67926092192673,0.000400075541585766,1.68467639816328,0.000546106798525746,1.67926092165032
-0.145148259527679,0.989409916443172,0.000449608810269111,1.61691590829231,0.000324437967096881,1.62192424847124,0.000449608810195105,1.61691590802616
-0.152933962873246,0.988236410480754,0.000369442914505166,1.55364039870963,0.000262448621390179,1.55821993873246,0.000369442914444355,1.5536403984539
-0.160710185185934,0.987001639500919,0.000302984531830739,1.48973311293812,0.000211777528086995,1.49386400500825,0.000302984531780867,1.48973311269291
-0.168476444384342,0.985705680052423,0.000248004464323511,1.42548437635888,0.000170466250415405,1.42914891526094,0.000248004464282689,1.42548437612424
-0.176232259004722,0.984348612477354,0.000202614189722293,1.36117406020047,0.000136873665168525,1.36435699028577,0.000202614189688943,1.36117405997642
-0.183977148230831,0.982930520906158,0.000165217853350099,1.29706972178301,0.000109628719101621,1.29975851705205,0.000165217853322904,1.29706972156951
-0.191710631923738,0.981451493252418,0.000134470291449927,1.2334249590707,8.75894375469851e-05,1.23561006942606,0.000134470291427793,1.23342495886767
-0.199432230651592,0.979911621207408,0.000109240458525879,1.17047798999594,6.98075007880962e-05,1.17215304759979,0.000109240458507898,1.17047798980328
-0.207141465719339,0.978311000234406,8.85796733294854e-05,1.10845046320052,5.54977526444508e-05,1.10961244388052,8.85796733149051e-05,1.10845046301807
-0.214837859198404,0.976649729562778,7.16941418129099e-05,1.04754650310216,4.40120561773711e-05,1.04819583887505,7.1694141801109e-05,1.04754650292973
-0.222520933956314,0.974927912181824,5.79212595305418e-05,0.987951988605715,3.48169621200679e-05,0.988092628592923,5.79212595210079e-05,0.987951988443096
-0.230190213686285,0.973145654834395,4.6709239674162e-05,0.929834061396718,2.74747055059068e-05,0.929473479655823,4.67092396664736e-05,0.929834061243665
-0.237845222936741,0.971303068010274,3.75996554388174e-05,0.873340856634215,2.16270941931154e-05,0.872490006686144,3.75996554326285e-05,0.873340856490462
-0.245485487140799,0.96940026593933,3.02125261764425e-05,0.818601446043262,1.69818989429558e-05,0.81727466310318,3.02125261714695e-05,0.81860144590852
-0.253110532645682,0.967437366584431,2.4233615393914e-05,0.765725980929702,1.33013979603373e-05,0.763940834016696,2.42336153899252e-05,0.765725980803664
-0.260719886742086,0.965414491634134,1.94036448133577e-05,0.714806020527249,1.03927690613219e-05,0.712583117704059,1.94036448101639e-05,0.714806020409589
-0.268313077693485,0.963331766495142,1.55091622659321e-05,0.665915029354814,8.10005972816172e-06,0.663277780308666,1.55091622633793e-05,0.665915029245202
-0.275889634765375,0.961189320284525,1.23748320568472e-05,0.619109025918094,6.29749919058807e-06,0.616083366915891,1.23748320548103e-05,0.619109025816187
-0.283449088254459,0.958987285821723,9.85694461247617e-06,0.574427364132215,4.88394735644992e-06,0.571041451051949,9.85694461085371e-06,0.574427364037663
-0.290990969517764,0.956725799620305,7.83796775075234e-06,0.531893628262014,3.77830299456619e-06,0.528177503906375,7.83796774946221e-06,0.531893628174465
-0.298514811001694,0.954405001879507,6.2219848980241e-06,0.491516621956776,2.91571818542799e-06,0.487501864189327,6.22198489699995e-06,0.491516621875873
-0.306020146271018,0.952025036475546,4.93088613556573e-06,0.453291432074323,2.24448787332293e-06,0.449010789482483,4.9308861347541e-06,0.453291431999712
-0.313506510037781,0.949586050952693,3.90119624562543e-06,0.417200548416337,1.72350257150931e-06,0.412687570203877,3.90119624498328e-06,0.417200548347664
-0.320973438190158,0.947088196514131,3.08144010270434e-06,0.383215021201224,1.32016909821004e-06,0.378503687854432,3.08144010219713e-06,0.383215021138147
-0.328420467821217,0.944531628012579,2.42995999034851e-06,0.351295639046339,1.00871886851167e-06,0.346420000015671,2.42995998994853e-06,0.351295638988515
-0.335847137257622,0.941916503940694,1.91311188845483e-06,0.321394111380802,7.68835947666734e-07,0.316387935589604,1.91311188813993e-06,0.321394111327901
-0.343252986088255,0.939242986421243,1.50377863980591e-06,0.293454240524893,5.84547990787252e-07,0.288350684977214,1.50377863955839e-06,0.29345424047659
-0.350637555192754,0.936511241197055,1.18014733039325e-06,0.267413070112994,4.43332548953429e-07,0.262244371244194,1.180147330199e-06,0.267413070068978
-0.35800038676998,0.933721437620742,9.24706361152468e-07,0.243201998066966,3.3539919684405e-07,0.237999189785,9.24706361000261e-07,0.243201998026935
-0.365341024366395,0.930873748644204,7.23424694452751e-07,0.220747843908984,2.53114703054348e-07,0.215540505532937,7.23424694333674e-07,0.220747843872649
-0.372659012904363,0.927968350807907,5.65081761838732e-07,0.199973861803561,1.90544177810621e-07,0.194789898340562,5.65081761745718e-07,0.199973861770645
-0.37995389871036,0.925005424229933,4.40721643748721e-07,0.180800692306449,1.43085935617314e-07,0.175666148739226,4.40721643676178e-07,0.180800692276689
-0.387225229543098,0.921985152594821,3.4320948958973e-07,0.163147247345681,1.0718182973745e-07,0.158086157849686,3.43209489533237e-07,0.163147247318827
-0.394472554621566,0.918907723142175,2.66871838908784e-07,0.146931524442675,8.00881645275039e-08,0.141965796731287,2.66871838864857e-07,0.14693152441849
-0.401695424652969,0.915773326655057,2.07205622052328e-07,0.132071347578784,5.96950704418418e-08,0.127220681902455,2.07205622018222e-07,0.132071347557046
-0.408893391860589,0.912582157448163,1.60643242122371e-07,0.118485033408166,4.43845225159401e-08,0.113766875121013,1.60643242095929e-07,0.118485033388664
-0.416066010011537,0.909334413355768,1.24363340242526e-07,0.106091982698448,3.29190724660714e-08,0.101521506763595,1.24363340222056e-07,0.106091982680986
-0.423212834444425,0.906030295719473,9.61386854471225e-08,0.0948131979373481,2.43549129938018e-08,0.0904033232773984,9.6138685431298e-08,0.0948131979217416
-0.430333422096925,0.902670009375713,7.4214163256422e-08,0.084571728970335,1.79741569477893e-08,0.0803331601862879,7.42141632442062e-08,0.0845717289564146
-0.437427331533241,0.899253762643064,5.72091103643566e-08,0.0752930493293369,1.32322418914772e-08,0.0712343430119249,5.72091103549399e-08,0.0752930493169435
-0.444494122971475,0.895781767309326,4.40392975612885e-08,0.0669053665757122,9.71720327504531e-09,0.0630330192172743,4.40392975540396e-08,0.0669053665646997
-0.451533358310889,0.892254238618394,3.38547340298814e-08,0.0593398705154858,7.11823135167298e-09,0.055658424895491,3.38547340243089e-08,0.0593398705057183
-0.458544601159066,0.888671395256916,2.59901834119185e-08,0.0525309235563439,5.20146720771412e-09,0.0490430904152884,2.59901834076404e-08,0.0525309235476972
-0.465527416858963,0.885033459340731,1.9925871031009e-08,0.0464161977713418,3.79142601208786e-09,0.0431229896000213,1.99258710277292e-08,0.0464161977637016
-0.47248137251586,0.881340656401104,1.5256343981008e-08,0.0409367634222448,2.75678095939975e-09,0.0378376372692832,1.52563439784968e-08,0.0409367634155065
-0.479406037024192,0.877593215370743,1.16658397050251e-08,0.0360371337856138,1.99951603074221e-09,0.0331301401175996,1.16658397031049e-08,0.0360371337796821
-0.486300981094281,0.873791368569603,8.90883955179128e-09,0.031665271127609,1.44667332907423e-09,0.0289472059546752,8.90883955032488e-09,0.0316652711223969
-0.493165777278946,0.869935351690488,6.79474447685651e-09,0.027772558599889,1.04409259118341e-09,0.0252391162962063,6.79474447573808e-09,0.0277725585953176
-0.5,0.866025403784439,5.17582130602747e-09,0.024313742689924,7.51675695147549e-10,0.021959667184484,5.17582130517553e-09,0.0243137426859219
-0.50680322557464,0.86206176724591,3.93773874478017e-09,0.021246850665399,5.39815010142121e-10,0.0190660829450089,3.93773874413202e-09,0.0212468506619018
-0.513575032241707,0.858044687797745,2.99215002120378e-09,0.0185330872147001,3.86707290329945e-10,0.016518907360092,2.99215002071127e-09,0.0185330872116496
-0.520315000187835,0.853974414475945,2.27088982649727e-09,0.0161367142137508,2.76339340935312e-10,0.0142818764735369,2.27088982612347e-09,0.0161367142110946
-0.527022711573479,0.849851199614225,1.72144212193323e-09,0.0140249172530204,1.96981767494271e-10,0.0123217769420747,1.72144212164988e-09,0.0140249172507119
-0.533697750558813,0.845675298828376,1.30340656791153e-09,0.0121676622459324,1.40065861624302e-10,0.0106082935286425,1.30340656769699e-09,0.0121676622439296
-0.540339703329518,0.841446971000412,9.85748200962958e-10,0.0105375451188107,9.9348546831983e-11,0.0091138489984406,9.85748200800703e-10,0.0105375451170763
-0.546948158122427,0.837166478262528,7.4466031621011e-10,0.0091096372597294,7.02932617007298e-11,0.0078134393386944,7.44660316087538e-10,0.00910963725822996
-0.553522705251059,0.832834085980845,5.61906567762916e-10,0.00786132908501136,4.96122389605422e-11,0.00668446688395426,5.61906567670425e-10,0.00786132908371737
-0.560062937131014,0.828450062738957,4.23536914442739e-10,0.00677217377259633,3.49290611684922e-11,0.00570657359642895,4.23536914373025e-10,0.00677217377148163
-0.566568448305242,0.824014680321285,3.18894700303066e-10,0.00582373291513052,2.45305877107825e-11,0.00486147643016266,3.18894700250575e-10,0.00582373291417193
-0.573038835469179,0.819528213696226,2.39850069692725e-10,0.00499942556560405,1.71850954443022e-11,0.00413280640279743,2.39850069653245e-10,0.00499942556478114
-0.579473697495746,0.814990940999106,1.8020904250263e-10,0.00428438188710913,1.20093333071516e-11,0.0035059527123315,1.80209042472967e-10,0.00428438188640392
-0.585872635460225,0.810403143514936,1.35258693977609e-10,0.00366530237749556,8.37160643169826e-12,0.00296791297097456,1.35258693955345e-10,0.00366530237689225
-0.59223525266498,0.805765105660978,1.0141761793402e-10,0.00313032342040854,5.82132253270743e-12,0.00250715038546582,1.01417617917326e-10,0.00313032341989329
-0.598561154664058,0.801077114969108,7.59677003492759e-11,0.00266888971688071,4.03791782200621e-12,0.00211345849394449,7.59677003367715e-11,0.00266888971644141
-0.604849949287637,0.796339462067994,5.68485892048099e-11,0.00227163397629792,2.79393465598375e-12,0.00177783387393702,5.68485891954525e-11,0.00227163397592401
-0.611101246666343,0.791552440665077,4.25004321397113e-11,0.00193026409173102,1.92840375267697e-12,0.0014923570640445,4.25004321327157e-11,0.0019302640914133
-0.617314659255415,0.786716347528365,3.17437167308903e-11,0.00163745789155321,1.32770822561697e-12,0.00125008179284239,3.17437167256651e-11,0.00163745789128369
-0.623489801858733,0.78183148246803,2.36875877153373e-11,0.00138676544589789,9.11864437092377e-13,0.00104493248136506,2.36875877114383e-11,0.00138676544566962
-0.629626291652699,0.776898148317828,1.76599882059489e-11,0.00117251881161151,6.24713463481448e-13,0.000871609879092787,1.76599882030421e-11,0.00117251881141851
-0.635723748209968,0.771916650916321,1.31545017251198e-11,0.000989749021523532,4.26927772709698e-13,0.000725504606136897,1.31545017229546e-11,0.00098974902136062
-0.641781793523031,0.766887299087918,9.78995610765815e-12,0.000834110061609553,2.91038808846793e-13,0.000602618304743355,9.78995610604671e-12,0.000834110061472259
-0.647800052027655,0.761810404623727,7.27976550381941e-12,0.000701809531432314,1.97911192460192e-13,0.00049949204963571,7.27976550262117e-12,0.000701809531316797
-0.653778150626159,0.756686282262233,5.40869279144533e-12,0.000589545647570894,1.34249526148872e-13,0.000413141627389797,5.40869279055504e-12,0.000589545647473855
-0.659715718710547,0.751515249669776,4.01525856657256e-12,0.000494450225080593,9.08402084438562e-14,0.000340999268279866,4.01525856591164e-12,0.000494450224999207
-0.665612388185486,0.746297627420866,2.97844111878324e-12,0.000414037256906408,6.13149583194689e-14,0.000280861398204659,2.97844111829299e-12,0.000414037256838258
-0.671467793491121,0.741033738978304,2.20763291932704e-12,0.000346156704216175,4.12836138638267e-14,0.000230841971808613,2.20763291896366e-12,0.000346156704159198
-0.677281571625741,0.735723910673131,1.6350653237354e-12,0.000288953110530769,2.77275777627445e-14,0.000189330949266404,1.63506532346626e-12,0.000288953110483207
-0.683053362168282,0.730368471684399,1.21010162059319e-12,0.000240828658111876,1.85767232536955e-14,0.000154957487013468,1.21010162039401e-12,0.000240828658072236
-0.688782807300671,0.724967754018761,8.94942572693049e-13,0.000200410295233803,1.24150720764698e-14,0.000126557425714291,8.9494257254574e-13,0.000200410295200815
-0.694469551830009,0.719522092489888,6.61398503139907e-13,0.00016652057673542,8.27660699759785e-15,0.000103144675821422,6.6139850303104e-13,0.000166520576708011
-0.700113243210589,0.714031824697716,4.88465733927966e-13,0.00013815187675144,5.50399939092091e-15,8.38861211738288e-05,4.88465733847564e-13,0.000138151876728701
-0.705713531565757,0.708497291007515,3.6050891997938e-13,0.000114443650996912,3.65113066152128e-15,6.80796833216603e-05,3.6050891992004e-13,0.000114443650978075
-0.711270069709595,0.702918834528787,2.65899255156752e-13,9.46624457655687e-05,2.41601333937233e-15,5.51352128738889e-05,2.65899255112985e-13,9.46624457499873e-05
-0.716782513168451,0.697296801093995,1.9599528176491e-13,7.81843713396372e-05,1.59475596449761e-15,4.45578984896532e-05,1.95995281732649e-13,7.81843713267681e-05
-0.722250520202291,0.691631539237129,1.44380890082397e-13,6.44797783244416e-05,1.05005512058986e-15,3.59339086246595e-05,1.44380890058632e-13,6.44797783138283e-05
-0.727673751825886,0.685923400172088,1.06296176783777e-13,5.30998961270423e-05,6.89688387613111e-16,2.89180053512116e-05,1.0629617676628e-13,5.3099896118302e-05
-0.733051871829826,0.68017273777092,7.82127668470976e-14,4.36652130808082e-05,4.51873304500931e-16,2.32228931347359e-05,7.82127668342237e-14,4.36652130736209e-05
-0.738384546801365,0.674379908541871,5.75172338113474e-14,3.58553973306564e-05,2.95327175001288e-16,1.86100880919148e-05,5.751723380188e-14,3.58553973247546e-05
-0.74367144614509,0.668545271607294,4.22753239170675e-14,2.94005763492676e-05,1.92536508419819e-16,1.48821147675069e-05,4.2275323910109e-14,2.94005763444283e-05
-0.748912242103413,0.66266918868138,3.10565205094627e-14,2.40738107167417e-05,1.25211935006418e-16,1.18758577020086e-05,3.10565205043508e-14,2.40738107127791e-05
-0.754106609776896,0.656752024047735,2.2803623055736e-14,1.96846144728586e-05,8.12271690085582e-17,9.45691392658317e-06,2.28036230519825e-14,1.96846144696185e-05
-0.759254227144389,0.650794144536794,1.6735875256164e-14,1.60733898874481e-05,5.25629658060558e-17,7.51480996557253e-06,1.67358752534092e-14,1.60733898848024e-05
-0.764354775082992,0.644795919503085,1.22770735040512e-14,1.31066588665454e-05,3.3929804803282e-17,5.9589629374387e-06,1.22770735020304e-14,1.31066588643881e-05
-0.769407937387843,0.638757720802328,9.00225835937031e-15,1.06729864213968e-05,2.18477046034709e-17,4.71527993878308e-06,9.00225835788853e-15,1.06729864196401e-05
-0.774413400791719,0.63267992276838,6.5982175973435e-15,8.67950369562944e-06,1.40330872007233e-17,3.72330311306837e-06,6.59821759625743e-15,8.6795036942008e-06
-0.779370854984456,0.626562902190034,4.8342455192322e-15,7.04894901037414e-06,8.99132275012707e-18,2.9338197035063e-06,4.83424551843648e-15,7.04894900921389e-06
-0.784279992632186,0.620407038287653,3.54051188889051e-15,5.71715529701224e-06,5.74667855623454e-18,2.3068670388882e-06,3.54051188830774e-15,5.71715529607119e-06
-0.789140509396394,0.614212712689668,2.59207211674333e-15,4.63092120013704e-06,3.66381197684027e-18,1.81007188135933e-06,2.59207211631666e-15,4.63092119937478e-06
-0.793952103952778,0.607980309408912,1.89705607487433e-15,3.74621111255317e-06,2.33008844066817e-18,1.41727196106597e-06,1.89705607456208e-15,3.74621111193655e-06
-0.798714478009938,0.601710214818821,1.38794969404302e-15,3.02663651616406e-06,1.47820472940773e-18,1.10737492150759e-06,1.38794969381456e-15,3.02663651566587e-06
-0.803427336327861,0.595402817629475,1.01516389829656e-15,2.4421773152277e-06,9.35448158012949e-19,8.6341638874977e-07,1.01516389812946e-15,2.44217731482572e-06
-0.808090386736229,0.589058508863501,7.42293926949186e-16,1.96810742920543e-06,5.90510760032563e-19,6.7178454316991e-07,7.42293926827004e-16,1.96810742888148e-06
-0.81270334015253,0.582677681831835,5.42626978164493e-16,1.58409382731787e-06,3.71842359021354e-19,5.21583496826725e-07,5.42626978075174e-16,1.58409382705713e-06
-0.817265910599978,0.576260732109337,3.9657106597423e-16,1.27344249953854e-06,2.33567742050658e-19,4.04112041464252e-07,3.96571065908955e-16,1.27344249932894e-06
-0.821777815225245,0.569808057510266,2.89763232336809e-16,1.02246862956007e-06,1.46349019709863e-19,3.12438005363945e-07,2.89763232289113e-16,1.02246862939177e-06
-0.826238774315995,0.563320058063622,2.11678421975792e-16,8.19971521124145e-07,9.14723270852552e-20,2.410516102471e-07,2.1167842194095e-16,8.19971520989177e-07
-0.830648511318223,0.556797135988342,1.54607092729594e-16,6.56797682982347e-07,5.70312108782632e-20,1.85583915197009e-07,1.54607092704146e-16,6.56797682874238e-07
-0.835006752853402,0.550239695668367,1.12904229084903e-16,5.254779485681e-07,3.54697732366039e-20,1.42578730535107e-07,1.12904229066319e-16,5.25477948481606e-07
-0.839313228735431,0.543648143627573,8.24379988390408e-17,4.19926639047066e-07,2.20052945453394e-20,1.09308332670896e-07,8.24379988254714e-17,4.19926638977946e-07
-0.843567671987383,0.537022888504566,6.01851814785084e-17,3.351926135777e-07,1.3618175126832e-20,8.36249577601196e-08,6.01851814686017e-17,3.35192613522527e-07
-0.847769818858056,0.530364341027354,4.39344385860243e-17,2.67253625258599e-07,8.40685580127874e-21,6.38414391023189e-08,4.39344385787926e-17,2.67253625214609e-07
-0.851919408838327,0.523672913987878,3.20687797410768e-17,2.12846748538215e-07,5.17691740783617e-21,4.86355173959745e-08,3.20687797357982e-17,2.12846748503181e-07
-0.8560161846773,0.516949022216426,2.34061568632033e-17,1.69328793477439e-07,3.18003448137927e-21,3.69733266574479e-08,2.34061568593506e-17,1.69328793449568e-07
-0.860059892398254,0.510193082555913,1.70827029283351e-17,1.34561600569164e-07,1.94856714925778e-21,2.80483701733442e-08,1.70827029255232e-17,1.34561600547015e-07
-0.864050281314388,0.50340551383604,1.24672407379481e-17,1.06817940187264e-07,1.19102774541876e-21,2.12329750020213e-08,1.2467240735896e-17,1.06817940169682e-07
-0.867987104044363,0.496586736847331,9.09871082808042e-18,8.47044437410117e-08,7.26191791270249e-22,1.60397716705592e-08,9.09871082658275e-18,8.47044437270694e-08
-0.871870116527638,0.489737174315043,6.64039050345483e-18,6.70985873076846e-08,4.4167594495396e-22,1.20912062755489e-08,6.64039050236181e-18,6.70985872966402e-08
-0.875699078039601,0.482857250872961,4.84640938542919e-18,5.30972486855263e-08,2.67965641836306e-22,9.09547101327117e-09,4.84640938463146e-18,5.30972486767864e-08
-0.879473751206489,0.475947393037074,3.53726643840323e-18,4.19747791855811e-08,1.6217258292682e-22,6.82754974818294e-09,3.53726643782098e-18,4.1974779178672e-08
-0.88319390202011,0.469008029179132,2.58193394406411e-18,3.314888397446e-08,9.79036107675176e-23,5.11432906285573e-09,2.58193394363912e-18,3.31488839690038e-08
-0.886859299852344,0.462039589500089,1.88477986627259e-18,2.61528996816722e-08,5.89580266908178e-23,3.82293203762219e-09,1.88477986596235e-18,2.61528996773675e-08
-0.890469717469444,0.455042506003437,1.37601373027189e-18,2.06133041562473e-08,3.54168656632053e-23,2.85159997604287e-09,1.37601373004539e-18,2.06133041528543e-08
-0.894024931046125,0.448017212468417,1.00470831976855e-18,1.62314983031892e-08,2.12226818527891e-23,2.12258329853638e-09,1.00470831960317e-18,1.62314983005175e-08
-0.897524720179434,0.440964144423136,7.33703844344684e-19,1.27690703571549e-08,1.26856684854489e-23,1.57661261890835e-09,7.33703844223915e-19,1.27690703550531e-08
-0.900968867902419,0.433883739117558,5.35887490278196e-19,1.00358943075235e-08,7.56396318862058e-24,1.16860938323286e-09,5.35887490189988e-19,1.00358943058716e-08
-0.904357160697578,0.426776435496403,3.91477612200299e-19,7.88053119424153e-09,4.49892144510629e-24,8.64366357791867e-10,3.91477612135861e-19,7.88053119294438e-09
-0.907689388510094,0.419642674171935,2.86041590099331e-19,6.18249864792485e-09,2.66925686436258e-24,6.37984983521237e-10,2.86041590052249e-19,6.18249864690722e-09
-0.910965344760861,0.412482897396639,2.09049352249986e-19,4.84605373324791e-09,1.57977516097399e-24,4.69901870105868e-10,2.09049352215576e-19,4.84605373245025e-09
-0.914184826359287,0.405297549035816,1.52817925865129e-19,3.79519972364004e-09,9.32659565044004e-25,3.45372699739861e-10,1.52817925839975e-19,3.79519972301535e-09
-0.917347633715889,0.398087074540055,1.11741383326376e-19,2.96968128626705e-09,5.49254938832872e-25,2.53310360356856e-10,1.11741383307984e-19,2.96968128577825e-09
-0.92045357075466,0.390851920917623,8.17290560209165e-20,2.32177670109061e-09,3.22661945128861e-25,1.85396706720813e-10,8.17290560074639e-20,2.32177670070845e-09
-0.92350244492523,0.383592536706753,5.97957117878913e-20,1.81373185981017e-09,1.89079514754276e-25,1.35405153297656e-10,5.97957117780489e-20,1.81373185951163e-09
-0.926494067214802,0.376309371947836,4.37626011891887e-20,1.41571029479496e-09,1.10525926786079e-25,9.86853046959111e-11,4.37626011819853e-20,1.41571029456193e-09
-0.929428252159866,0.369002878155519,3.20393835294261e-20,1.10415754467405e-09,6.44476084655565e-26,7.17718093471637e-11,3.20393835241524e-20,1.10415754449231e-09
-0.932304817857702,0.36167350829072,2.3465051133082e-20,8.60497744083219e-10,3.74862849065113e-26,5.20882082365872e-11,2.34650511292196e-20,8.60497743941581e-10
-0.935123585977654,0.354321716732539,1.71918880553933e-20,6.70096235832697e-10,2.17500846635968e-26,3.77232461603799e-11,1.71918880525635e-20,6.70096235722398e-10
-0.937884381772185,0.346947959250095,1.26008179026078e-20,5.21434910818376e-10,1.25884557220211e-26,2.72623200460336e-11,1.26008179005337e-20,5.21434910732548e-10
-0.940587034087714,0.339552692974269,9.2396464239808e-21,4.05457434276384e-10,7.26786607903184e-27,1.96607771904065e-11,9.23964642245994e-21,4.05457434209645e-10
-0.943231375375219,0.332136376369364,6.7780033348944e-21,3.15049969372921e-10,4.18566368734876e-27,1.41488996495811e-11,6.77800333377872e-21,3.15049969321064e-10
-0.945817241700635,0.324699469204684,4.97446471647945e-21,2.44629832843308e-10,2.40461027911733e-27,1.01608202035752e-11,4.97446471566065e-21,2.44629832803042e-10
-0.948344472755005,0.317242432526027,3.65256044263204e-21,1.89820017737774e-10,1.37799620910527e-27,7.28146861658221e-12,3.65256044203083e-21,1.8982001770653e-10
-0.950812911864429,0.309765728627112,2.68326313764468e-21,1.47191945208411e-10,7.87724405358078e-28,5.20706876182632e-12,2.68326313720302e-21,1.47191945184183e-10
-0.953222405999769,0.302269821020907,1.97220573351486e-21,1.14062364861975e-10,4.49183230168144e-28,3.71579510965455e-12,1.97220573319023e-21,1.140623648432e-10
-0.955572805786141,0.294755174410905,1.45034912932335e-21,8.8333178013534e-11,2.55502833908072e-28,2.64602729697908e-12,1.45034912908462e-21,8.83331779989944e-11
-0.957863965512171,0.287222254662306,1.06716743471783e-21,6.83652457373726e-11,1.44974247670156e-28,1.88027337656489e-12,1.06716743454217e-21,6.83652457261195e-11
-0.960095743139033,0.279671528773146,7.85670584479133e-22,5.28790740460445e-11,8.20557388999605e-29,1.33331200254182e-12,7.8567058434981e-22,5.28790740373406e-11
-0.96226800030925,0.272103464845335,5.78768107462496e-22,4.0876731151394e-11,4.63286891450807e-29,9.43466959974426e-13,5.78768107367231e-22,4.08767311446657e-11
-0.964380602355277,0.264518532055644,4.2661201977336e-22,3.15805188903761e-11,2.60923994413027e-29,6.66201672019866e-13,4.2661201970314e-22,3.1580518885178e-11
-0.966433418307843,0.256917200626619,3.14654678461615e-22,2.43848504869715e-11,1.46588864013885e-29,4.69427854817586e-13,3.14654678409822e-22,2.43848504829577e-11
-0.968426320904074,0.249299941797425,2.32228814468657e-22,1.88185270393395e-11,8.21506293495739e-30,3.30077642778288e-13,2.32228814430431e-22,1.8818527036242e-11
-0.970359186595384,0.241667227794638,1.71509033903364e-22,1.4515193471009e-11,4.59244289898782e-30,2.31604758201523e-13,1.71509033875133e-22,1.45151934686198e-11
-0.972231895555131,0.234019531802962,1.26752064054015e-22,1.11902217338597e-11,2.56094109975265e-30,1.62167178696217e-13,1.26752064033151e-22,1.11902217320178e-11
-0.974044331686046,0.226357327935906,9.37407374457113e-23,8.62263934842552e-12,1.4245522061543e-30,1.13308518196409e-13,9.37407374302814e-23,8.62263934700624e-12
-0.975796382627436,0.218681091206376,6.93769335401864e-23,6.64101459915148e-12,7.9046037470426e-31,7.90034895403071e-14,6.93769335287668e-23,6.64101459805839e-12
-0.977487939762139,0.210991297497242,5.13834602236477e-23,5.11244163081865e-12,4.37526933632013e-31,5.49685275680546e-14,5.13834602151899e-23,5.11244162997714e-12
-0.979118898223267,0.203288423531827,3.80856339859413e-23,3.9339519192041e-12,2.415752493196e-31,3.81650687048115e-14,3.80856339796724e-23,3.93395191855657e-12
-0.980689156900705,0.195572946844355,2.82511864224683e-23,3.02582317511662e-12,1.33052498629718e-31,2.64424753764454e-14,2.82511864178182e-23,3.02582317461857e-12
-0.982198618447375,0.187845345750346,2.0972871389196e-23,2.32637070710037e-12,7.3099867143397e-32,1.82819401968655e-14,2.09728713857438e-23,2.32637070671745e-12
-0.983647189285278,0.180106099316967,1.55823450960252e-23,1.78789600013511e-12,4.00620432301189e-32,1.26132375372792e-14,1.55823450934604e-23,1.78789599984083e-12
-0.985034779611287,0.172355687333326,1.15869588230249e-23,1.37353784267093e-12,2.19014343159515e-32,8.68390333671982e-15,1.15869588211177e-23,1.37353784244485e-12
-0.986361303402722,0.164594590280734,8.62334588333658e-24,1.05482678361285e-12,1.19435924200238e-32,5.96605842104119e-15,8.62334588191718e-24,1.05482678343923e-12
-0.987626678422679,0.156823289302914,6.42332355921076e-24,8.09787221183173e-13,6.49711189129038e-33,4.09019617520796e-15,6.42332355815347e-24,8.09787221049881e-13
-0.988830826225129,0.149042266176174,4.78882947735562e-24,6.21465548706691e-13,3.52556456441098e-33,2.79823954676121e-15,4.78882947656738e-24,6.21465548604399e-13
-0.989973672159778,0.141252003279542,3.5734888658539e-24,4.76789510922177e-13,1.9083584549467e-33,1.91033598755634e-15,3.57348886526569e-24,4.76789510843697e-13
-0.991055145376703,0.133452983564855,2.66905093872357e-24,3.65684840574849e-13,1.03041978516302e-33,1.30142378446992e-15,2.66905093828424e-24,3.65684840514657e-13
-0.992075178830736,0.125645690526827,1.99540252247914e-24,2.80391597269178e-13,5.54997950450796e-34,8.84732206900476e-16,1.9954025221507e-24,2.80391597223025e-13
-0.993033709285624,0.117830608173067,1.49321116444375e-24,2.14935402882336e-13,2.98188935273791e-34,6.00190407584535e-16,1.49321116419797e-24,2.14935402846957e-13
-0.993930677317949,0.110008220994079,1.11850209667173e-24,1.64718734968318e-13,1.59813927252314e-34,4.06303326826249e-16,1.11850209648763e-24,1.64718734941206e-13
-0.994766027320814,0.102179013933226,8.38658240463528e-25,1.26205210754828e-13,8.54398895505402e-35,2.74470593798565e-16,8.38658240325484e-25,1.26205210734054e-13
-0.995539707507284,0.0943434723566621,6.2946795967244e-25,9.66758481402474e-14,4.55648229676613e-35,1.8502285611969e-16,6.29467959568828e-25,9.66758481243346e-14
-0.996251669913603,0.086502082023247,4.72944696009383e-25,7.40410020902822e-14,2.42393880234073e-35,1.24462653224166e-16,4.72944695931536e-25,7.40410020780952e-14
-0.996901870402167,0.0786553290544277,3.55715595746339e-25,5.66953394122308e-14,1.28628311659966e-35,8.35481512289078e-17,3.55715595687787e-25,5.66953394028989e-14
-0.997490268664256,0.0708036999041073,2.67829826469569e-25,4.34060625941553e-14,6.80886059102218e-36,5.59652887535139e-17,2.67829826425484e-25,4.34060625870107e-14
-0.998016828222535,0.0629476813284808,2.0187665495755e-25,3.32268045968785e-14,3.59530111898596e-36,3.74097468028613e-17,2.0187665492432e-25,3.32268045914093e-14
-0.998481516433316,0.0550877603558656,1.52332299478476e-25,2.54313321441254e-14,1.89373433015359e-36,2.49536973846817e-17,1.52332299453402e-25,2.54313321399394e-14
-0.998884304488584,0.0472244242565035,1.15075856276322e-25,1.94625252388204e-14,9.95006205447648e-37,1.66099817239884e-17,1.15075856257381e-25,1.94625252356169e-14
-0.999225167417777,0.0393581605123555,8.70302644557152e-26,1.4893131207892e-14,5.21501402764889e-37,1.10328450910732e-17,8.70302644413899e-26,1.48931312054406e-14
-0.999504084089338,0.0314894567868794,6.58958072730702e-26,1.13955894679118e-14,2.72651648158822e-37,7.31290617660957e-18,6.58958072622236e-26,1.13955894660361e-14
-0.999721037212027,0.0236188008947978,4.99521451789769e-26,8.71884052502881e-15,1.42194804453755e-37,4.8370056862435e-18,4.99521451707547e-26,8.71884052359369e-15
-0.999876013335988,0.0157466807718577,3.79111399812155e-26,6.67051002340893e-15,7.3974541836865e-38,3.19262058581344e-18,3.79111399749753e-26,6.67051002231096e-15
-0.999969002853585,0.00787358444457874,2.88073500175766e-26,5.10322745942764e-15,3.83887343878252e-38,2.10282018224392e-18,2.88073500128349e-26,5.10322745858766e-15
-1,1.22464679914735e-16,2.19164866002143e-26,3.90412397014283e-15,1.98723057015799e-38,1.38210512968264e-18,2.19164865966068e-26,3.90412396950022e-15


==> Results/files_txt/model_0_marginalR_sigma_mu_20.txt <==
Var1,Var2,Marginal_Exact_r,Marginal_Exact_s,Marginal_Approx_r,Marginal_Approx_s,Separable_r,Separable_s
1,0,2.64077909223696e-07,3.5124825970769e-13,3.98585405243636e-07,2.6449285208432e-13,5.17582130517553e-09,3.90412396950022e-15
0.999969002853585,0.00787358444457868,3.34610057025299e-07,4.59004001086711e-13,5.0266872658789e-07,3.55713876190118e-13,6.79474447573808e-09,5.10322745858766e-15
0.999876013335988,0.0157466807718577,4.23301802902885e-07,5.99478349141255e-13,6.32822459512503e-07,4.77684343083909e-13,8.90883955032494e-09,6.67051002231101e-15
0.999721037212027,0.0236188008947979,5.34640186361821e-07,7.82488817880218e-13,7.95282536014506e-07,6.40522719355297e-13,1.1665839703105e-08,8.71884052359376e-15
0.999504084089338,0.0314894567868791,6.74170355416262e-07,1.02075919084882e-12,9.97701328789211e-07,8.57593346831521e-13,1.52563439784969e-08,1.1395589466036e-14
0.999225167417777,0.0393581605123552,8.48731985226256e-07,1.33076676738088e-12,1.24945091428795e-06,1.14651990702751e-12,1.99258710277291e-08,1.48931312054404e-14
0.998884304488584,0.0472244242565033,1.06674526036841e-06,1.73383235518898e-12,1.5619869146783e-06,1.5305063252221e-12,2.59901834076403e-08,1.94625252356169e-14
0.998481516433316,0.0550877603558654,1.33855603359079e-06,2.25752121000887e-12,1.94928404035228e-06,2.04005553502071e-12,3.38547340243089e-08,2.54313321399394e-14
0.998016828222535,0.0629476813284807,1.67685146100309e-06,2.93744186450949e-12,2.4283562861928e-06,2.71520224288312e-12,4.40392975540396e-08,3.32268045914093e-14
0.997490268664256,0.0708036999041068,2.09715935828172e-06,3.81955355246034e-12,3.01987682497625e-06,3.60840860389687e-12,5.72091103549399e-08,4.34060625870101e-14
0.996901870402167,0.0786553290544277,2.6184467559005e-06,4.9631230280007e-12,3.74891501811854e-06,4.78831340315226e-12,7.42141632442065e-08,5.66953394028993e-14
0.996251669913603,0.0865020820232466,3.26383568706509e-06,6.44450964103481e-12,4.64581065692521e-06,6.34457825750879e-12,9.61386854312987e-08,7.40410020780946e-14
0.995539707507284,0.0943434723566623,4.0614571553168e-06,8.36200560488559e-12,5.74720858716063e-06,8.39414141643444e-12,1.24363340222056e-07,9.66758481243353e-14
0.994766027320814,0.102179013933226,5.04546753670232e-06,1.08420190356738e-11,7.09728028742073e-06,1.10892745713266e-11,1.60643242095929e-07,1.26205210734054e-13
0.993930677317949,0.110008220994079,6.25725541221143e-06,1.4046963737363e-11,8.74916279903492e-06,1.46279451887844e-11,2.07205622018223e-07,1.64718734941208e-13
0.993033709285624,0.117830608173066,7.7468710387287e-06,1.81853158118753e-11,1.07666496732154e-05,1.92671218630288e-11,2.6687183886486e-07,2.14935402846957e-13
0.992075178830736,0.125645690526826,9.57471538979283e-06,2.35244179085303e-11,1.32261733399696e-05,2.53398299733383e-11,3.43209489533238e-07,2.80391597223021e-13
0.991055145376703,0.133452983564855,1.18135309687582e-05,3.04067633901642e-11,1.62191235408938e-05,3.32769781126276e-11,4.40721643676178e-07,3.6568484051466e-13
0.989973672159778,0.141252003279542,1.4550742452128e-05,3.92706824345198e-11,1.9854552229257e-05,4.36352429093177e-11,5.65081761745718e-07,4.76789510843694e-13
0.988830826225129,0.149042266176174,1.78912016920365e-05,5.06765894390596e-11,2.42623216462589e-05,5.71326340325025e-11,7.23424694333674e-07,6.21465548604403e-13
0.987626678422679,0.156823289302914,2.1960398721217e-05,6.53402475654036e-11,2.95967591466582e-05,7.46937783690393e-11,9.24706361000261e-07,8.09787221049881e-13
0.986361303402722,0.164594590280734,2.69082081815689e-05,8.41748760206821e-11,3.60408897772905e-05,9.75074822329599e-11,1.18014733019901e-06,1.05482678343923e-12
0.985034779611287,0.172355687333326,3.29132490499579e-05,1.08344386151436e-10,4.38113256061623e-05,1.27099777046251e-10,1.5037786395584e-06,1.37353784244485e-12
0.983647189285278,0.180106099316967,4.01879446621816e-05,1.39330605001209e-10,5.31638993442575e-05,1.65426456558676e-10,1.91311188813993e-06,1.78789599984083e-12
0.982198618447375,0.187845345750346,4.89843798242346e-05,1.79018055840863e-10,6.44001388697157e-05,2.14990108100385e-10,2.42995998994855e-06,2.32637070671747e-12
0.980689156900705,0.195572946844355,5.96010622184922e-05,2.29800746330678e-10,7.78746888113834e-05,2.78987870038105e-10,3.08144010219714e-06,3.02582317461859e-12
0.979118898223267,0.203288423531827,7.23907063106824e-05,2.94716505471115e-10,9.4003795313946e-05,3.61497665237728e-10,3.9011962449833e-06,3.93395191855654e-12
0.977487939762139,0.210991297497242,8.77691694678192e-05,3.77615757903851e-10,0.000113274980406601,4.67712529703247e-10,4.93088613475411e-06,5.11244162997714e-12
0.975796382627436,0.218681091206376,0.000106225681907351,4.83373286236624e-10,0.000136258042924032,6.04234953674798e-10,6.22198489699995e-06,6.64101459805839e-12
0.974044331686047,0.226357327935905,0.000128334524282998,6.18153578989642e-10,0.000163617533547651,7.79445972099282e-10,7.83796774946221e-06,8.62263934700612e-12
0.972231895555131,0.234019531802962,0.000154768319008818,7.89742878353467e-10,0.00019612686208232,1.00396719403881e-09,9.85694461085374e-06,1.11902217320178e-11
0.970359186595384,0.241667227794637,0.000186313113628158,1.00796413070571e-09,0.000234684205361824,1.29123817995972e-09,1.23748320548104e-05,1.45151934686197e-11
0.968426320904074,0.249299941797425,0.000223885446405873,1.28519482729997e-09,0.000280330393953069,1.65823672189473e-09,1.55091622633793e-05,1.88185270362421e-11
0.966433418307843,0.256917200626619,0.000268551595574301,1.63701235130779e-09,0.000334268964834599,2.12637584508168e-09,1.94036448101639e-05,2.43848504829576e-11
0.964380602355277,0.264518532055645,0.000321549223963155,2.08299709879119e-09,0.00039788857515044,2.72261895811534e-09,2.42336153899253e-05,3.15805188851784e-11
0.96226800030925,0.272103464845335,0.0003843116397096,2.6477305287469e-09,0.000472787978636018,3.48086380181567e-09,3.02125261714696e-05,4.08767311446657e-11
0.960095743139033,0.279671528773146,0.000458494900946395,3.36203367621377e-09,0.000560803770987869,4.44365700468694e-09,3.75996554326286e-05,5.28790740373414e-11
0.957863965512171,0.287222254662306,0.000546007997321816,4.26450183666296e-09,0.000664041112871056,5.66431452290464e-09,4.67092396664736e-05,6.83652457261195e-11
0.955572805786141,0.294755174410904,0.000649046343385323,5.40340346111099e-09,0.00078490763895549,7.2095394706667e-09,5.79212595210079e-05,8.83331779989931e-11
0.953222405999769,0.302269821020907,0.000770128817699702,6.83902621858745e-09,0.000926150757835032,9.1626483561911e-09,7.1694141801109e-05,1.14062364843201e-10
0.950812911864429,0.309765728627111,0.000912138576393905,8.64657119340189e-09,0.00109089854036693,1.16275401437637e-08,8.85796733149051e-05,1.47191945184182e-10
0.948344472755005,0.317242432526027,0.00107836786009217,1.09197178883359e-08,0.00128270438230112,1.47335705812702e-08,0.000109240458507898,1.89820017706533e-10
0.945817241700635,0.324699469204683,0.0012725669980565,1.37750088069851e-08,0.00150559561045276,1.86415277032963e-08,0.000134470291427795,2.44629832803042e-10
0.943231375375219,0.332136376369364,0.00149899779225172,1.73572337175629e-08,0.00176412617949732,2.35509443165247e-08,0.000165217853322905,3.15049969321064e-10
0.940587034087714,0.339552692974269,0.00176249143616824,2.18460312269448e-08,0.00206343357812145,2.97090307269293e-08,0.000202614189688944,4.05457434209645e-10
0.937884381772185,0.346947959250095,0.00206851108790436,2.74639701510257e-08,0.00240930002813793,3.74215672842207e-08,0.00024800446428269,5.21434910732551e-10
0.935123585977654,0.354321716732539,0.00242321917352874,3.44864266756934e-08,0.00280821801768547,4.7066163005323e-08,0.000302984531780868,6.70096235722393e-10
0.932304817857702,0.36167350829072,0.00283354944446489,4.32536369950814e-08,0.00326746015923774,5.910836532821e-08,0.000369442914444357,8.60497743941575e-10
0.929428252159866,0.369002878155519,0.00330728375097726,5.41853807655599e-08,0.00379515330434982,7.41211989262077e-08,0.000449608810195106,1.10415754449231e-09
0.926494067214802,0.376309371947835,0.00385313342229347,6.77988403746998e-08,0.00440035677946032,9.28088207501133e-08,0.000546106798525746,1.41571029456193e-09
0.92350244492523,0.383592536706753,0.00448082506207878,8.47302870528607e-08,0.005093144530326,1.16035106645289e-07,0.000662018944975436,1.81373185951163e-09
0.92045357075466,0.390851920917623,0.0052011904756383,1.05761369956817e-07,0.00588469087659413,1.44858134946463e-07,0.00080095503257606,2.32177670070841e-09
0.917347633715889,0.398087074540055,0.00602626034227451,1.31850931623571e-07,0.00678735948256281,1.80571707702027e-07,0.000967131667465039,2.96968128577826e-09
0.914184826359287,0.405297549035816,0.00696936113278269,1.64173446152976e-07,0.00781479504545337,2.24755254361541e-07,0.00116546101324353,3.79519972301533e-09
0.910965344760861,0.412482897396639,0.00804521464846174,2.04165379132071e-07,0.0089820170888295,2.79333700074223e-07,0.00140164990180913,4.84605373245027e-09
0.907689388510094,0.419642674171935,0.0092700394248328,2.53581005189123e-07,0.0103055151266643,3.46649155889469e-07,0.00168231004420862,6.18249864690722e-09
0.904357160697578,0.426776435496404,0.010661653101365,3.14559495262369e-07,0.0118033443337456,4.29546606356814e-07,0.00201508002018867,7.88053119294449e-09
0.900968867902419,0.433883739117558,0.0122395747090617,3.89705406912833e-07,0.0134952207216406,5.31476137098663e-07,0.00240875965600639,1.00358943058716e-08
0.897524720179434,0.440964144423136,0.0140251256722536,4.8218508370076e-07,0.0154026146776181,6.56614667288989e-07,0.00287345730298384,1.27690703550529e-08
0.894024931046125,0.448017212468417,0.0160415281611991,5.95841900901465e-07,0.0175488415783456,8.10010636667979e-07,0.0034207504004555,1.62314983005175e-08
0.890469717469445,0.455042506003437,0.0183139992702732,7.35333792544318e-07,0.0199591480427434,9.9775565147304e-07,0.00406385954238929,2.06133041528541e-08
0.886859299852344,0.462039589500089,0.0208698393351593,9.06297067609533e-07,0.0226607922412982,1.22718772687041e-06,0.0048178360634123,2.61528996773677e-08
0.88319390202011,0.469008029179131,0.0237385125444052,1.11554118074063e-06,0.0256831165349437,1.50713148422067e-06,0.00569976291386412,3.31488839690036e-08
0.879473751206489,0.475947393037074,0.0269517178491627,1.37127987541482e-06,0.0290576105781187,1.8481814795873e-06,0.00672896830187682,4.1974779178672e-08
0.875699078039601,0.482857250872961,0.0305434480334134,1.68340497641959e-06,0.0328179628909421,2.2630357657564e-06,0.0079272512409897,5.30972486767864e-08
0.871870116527638,0.489737174315042,0.0345500346792828,2.06381008583421e-06,0.0370000987879608,2.76688783477379e-06,0.00931911775288889,6.70985872966402e-08
0.867987104044363,0.496586736847331,0.0390101766521554,2.52677254547205e-06,0.0416422024492345,3.37788626330566e-06,0.0109320260359622,8.47044437270694e-08
0.864050281314388,0.50340551383604,0.0439649496424837,3.08940328265171e-06,0.0467847208374217,4.11767270118488e-06,0.012796638422159,1.06817940169682e-07
0.860059892398254,0.510193082555912,0.0494577942396801,3.7721755696907e-06,0.0524703471059341,5.01201031691029e-06,0.0149470774092562,1.34561600547014e-07
0.8560161846773,0.516949022216426,0.0555344799827299,4.59954531570761e-06,0.0587439811121302,6.09151645548643e-06,0.0174211824768669,1.69328793449568e-07
0.851919408838327,0.523672913987878,0.0622430428363914,5.60067728767412e-06,0.0656526646499182,7.39251508677906e-06,0.0202607637780604,2.12846748503181e-07
0.847769818858056,0.530364341027354,0.0696336935853292,6.81029364192392e-06,0.0732454890519338,8.95802663935559e-06,0.0235118481520848,2.67253625214609e-07
0.843567671987383,0.537022888504566,0.0777586947250826,8.26966335324281e-06,0.0815734728863943,1.0838915038033e-05,0.0272249122373779,3.35192613522527e-07
0.839313228735431,0.543648143627572,0.0866722035620449,1.00277535716755e-05,0.0906894075912596,1.30952142048429e-05,0.0314550967902434,4.19926638977942e-07
0.835006752853402,0.550239695668367,0.0964300794176984,1.21425666320595e-05,0.100647669051552,1.57976589535645e-05,0.0362623956480378,5.25477948481604e-07
0.830648511318223,0.556797135988342,0.107089653067729,1.46826894016973e-05,0.111503993337207,1.90294481166345e-05,0.0417118121337497,6.56797682874235e-07
0.826238774315995,0.563320058063622,0.118709456836164,1.77290848895587e-05,0.123315215080668,2.28882708974353e-05,0.0478734751010487,8.19971520989171e-07
0.821777815225245,0.569808057510266,0.131348914109289,2.13771595658134e-05,0.136138967286903,2.74886308455265e-05,0.0548227062870603,1.02246862939176e-06
0.817265910599978,0.576260732109337,0.145067987434002,2.57391436603119e-05,0.150033341734186,3.29645055090648e-05,0.0626400301980131,1.27344249932894e-06
0.81270334015253,0.582677681831835,0.15992678481934,3.09468258262337e-05,0.16505650954136,3.94723837254553e-05,0.0714111174258001,1.58409382705713e-06
0.808090386736229,0.589058508863501,0.175985124366262,3.71546879693927e-05,0.181266301945149,4.71947266616761e-05,0.0812266521077064,1.96810742888149e-06
0.803427336327861,0.595402817629475,0.193302057906198,4.45434907481729e-05,0.19871975184681,5.63439030979444e-05,0.0921821142239412,2.44217731482573e-06
0.798714478009938,0.601710214818822,0.211935354928754,5.33243652309033e-05,0.217472597247569,6.71666540444951e-05,0.104377467604622,3.02663651566588e-06
0.793952103952778,0.607980309408913,0.231940948717857,6.37434714363501e-05,0.237578748291988,7.99491465662478e-05,0.117916744915015,3.74621111193659e-06
0.789140509396394,0.614212712689668,0.253372347286444,7.60872899499965e-05,0.259089720271827,9.50226816310565e-05,0.132907521528509,4.63092119937482e-06
0.784279992632186,0.620407038287653,0.276280012394491,9.06886184651848e-05,0.282054035602766,0.000112770125852095,0.149460271101483,5.71715529607119e-06
0.779370854984456,0.626562902190034,0.30071071064426,0.000107933350894237,0.306516598464408,0.000133633142111797,0.167687596849166,7.04894900921389e-06
0.774413400791719,0.63267992276838,0.326706841359984,0.000128268122568388,0.332518046480644,0.00015812029917074,0.18770333399821,8.6795036942008e-06
0.769407937387843,0.638757720802328,0.354305746665166,0.000152208910921097,0.360094084502392,0.00018681614540506,0.209621520664807,1.06729864196401e-05
0.764354775082992,0.644795919503085,0.383539009857121,0.000180350686836914,0.389274806226412,0.000220391336692701,0.233555236474775,1.3106658864388e-05
0.759254227144389,0.650794144536794,0.414431748832706,0.000213378217441285,0.420084010030311,0.000259613913080654,0.259615310593635,1.60733898848024e-05
0.754106609776896,0.656752024047734,0.447001911927611,0.000252078126382621,0.452538516012051,0.000305361823096316,0.287908903451125,1.96846144696185e-05
0.748912242103413,0.66266918868138,0.481259584081149,0.000297352322475798,0.486647491779302,0.000358636798285434,0.318537969296844,2.4073810712779e-05
0.74367144614509,0.668545271607294,0.517206311715345,0.000350232911776937,0.5224117950264,0.000420579683620276,0.35159760977322,2.94005763444283e-05
0.738384546801365,0.674379908541871,0.554834455108136,0.000411898711564905,0.559823341351307,0.000492487331662658,0.387174331889558,3.58553973247548e-05
0.733051871829826,0.680172737770919,0.594126577333391,0.000483693487118799,0.598864506089049,0.000575831169609751,0.42534422706827,4.36652130736206e-05
0.727673751825886,0.685923400172088,0.635054879023077,0.000567146033387337,0.63950756915931,0.000672277548403261,0.466171091243022,5.30998961183016e-05
0.722250520202291,0.691631539237128,0.677580688268896,0.000663992223412438,0.681714212033076,0.000783709981737616,0.509704509242309,6.44797783138278e-05
0.716782513168451,0.697296801093995,0.721654014913343,0.000776199143445717,0.725435075906338,0.000912253379839547,0.555977929807254,7.81843713267676e-05
0.711270069709595,0.702918834528787,0.76721317827495,0.000905991430818361,0.770609390019461,0.00106030037807825,0.605006760479805,9.46624457499873e-05
0.705713531565757,0.708497291007515,0.814184517005472,0.00105587992451508,0.81716467877222,0.00123053985356025,0.656786514165005,0.000114443650978075
0.700113243210589,0.714031824697716,0.862482189283447,0.0012286927297751,0.865016555852009,0.00142598771361815,0.711291041324301,0.000138151876728701
0.694469551830009,0.719522092489888,0.91200807090891,0.00142760878660532,0.914068613014124,0.00165002002826588,0.768470883404254,0.000166520576708011
0.688782807300671,0.724967754018761,0.962651758078941,0.00165619401755013,0.964212410428364,0.00190640856401263,0.828251784158311,0.000200410295200816
0.683053362168282,0.7303684716844,1.01429068069876,0.00191844011212927,1.01532757463833,0.0021993587586581,0.890533395898362,0.000240828658072237
0.677281571625741,0.735723910673132,1.06679033102362,0.002218805983752,1.06728200917418,0.00253355015559405,0.955188217347223,0.000288953110483208
0.671467793491121,0.741033738978304,1.12000461124423,0.0025622619093792,1.11993222172478,0.00291417929149281,1.02206079859654,0.000346156704159198
0.665612388185486,0.746297627420866,1.17377630233359,0.00295433633249967,1.17312377052182,0.00334700500287062,1.09096724666606,0.000414037256838258
0.659715718710547,0.751515249669776,1.22793765508296,0.00340116527590705,1.22669183123108,0.00383839608470484,1.16169506228905,0.000494450224999207
0.653778150626159,0.756686282262233,1.2823111027842,0.00390954427214644,1.28046188420033,0.00439538119792313,1.23400333481299,0.000589545647473857
0.647800052027655,0.761810404623727,1.33671009348623,0.00448698267623514,1.33425052039894,0.0050257008820823,1.30762331752778,0.000701809531316799
0.641781793523032,0.766887299087917,1.39094003818634,0.00514176017729563,1.38786636282145,0.00573786148487603,1.38225940036176,0.000834110061472257
0.635723748209968,0.771916650916321,1.44479936973305,0.00588298527309338,1.44111109853978,0.00654119077128005,1.45759049078721,0.000989749021360616
0.6296262916527,0.776898148317828,1.49808070564457,0.00672065541424605,1.49378061499999,0.00744589492225286,1.53327180704968,0.00117251881141851
0.623489801858734,0.78183148246803,1.55057210650627,0.00766571846325373,1.54566623259601,0.00846311657613329,1.60893708059271,0.00138676544566962
0.617314659255415,0.786716347528365,1.60205842013052,0.00873013504778588,1.59655602403916,0.00960499350547015,1.68420115693286,0.0016374578912837
0.611101246666343,0.791552440665077,1.65232270026566,0.00992694131824388,1.64623620960695,0.0108847174583383,1.75866297640433,0.00193026409141331
0.604849949287637,0.796339462067994,1.70114768735479,0.0112703115470206,1.69449261602092,0.0123165926266919,1.83190890831067,0.002271633975924
0.598561154664058,0.801077114969108,1.74831733768974,0.0127756199317303,1.74111218549826,0.0139160931355404,1.90351640427438,0.0026688897164414
0.59223525266498,0.805765105660978,1.79361838630651,0.0144595008877612,1.78588452046837,0.0156999188763863,1.97305792915427,0.00313032341989328
0.585872635460225,0.810403143514936,1.83684192814315,0.0163399070376985,1.8286034485643,0.0176860489372104,2.04010512099296,0.00366530237689224
0.579473697495746,0.814990940999106,1.87778500134762,0.0184361640275102,1.86906859181139,0.0198937918102581,2.10423312525003,0.00428438188640392
0.573038835469179,0.819528213696226,1.91625215619688,0.0207690212230479,1.90708692345534,0.0223438314889783,2.16502504324398,0.00499942556478114
0.566568448305242,0.824014680321285,1.95205699288042,0.0233606972666738,1.94247429561506,0.0250582684978358,2.22207643043071,0.00582373291417193
0.560062937131014,0.828450062738957,1.98502365141944,0.0262349194040856,1.97505692091932,0.0280606548346233,2.27499977702353,0.00677217377148163
0.553522705251059,0.832834085980845,2.01498823724188,0.0294169554272054,2.00467279149811,0.0313760217456703,2.3234289016279,0.0078613290837174
0.546948158122427,0.837166478262529,2.04180016641389,0.0329336370219215,2.03117301914992,0.0350308992014448,2.36702318810434,0.00910963725822999
0.540339703329518,0.841446971000412,2.06532341523603,0.0368133732612162,2.0544230811932,0.0390533258949861,2.40547159683772,0.0105375451170763
0.533697750558814,0.845675298828376,2.08543765984221,0.0410861529465404,2.07430395742725,0.0434728485499715,2.43849638399689,0.0121676622439296
0.527022711573479,0.849851199614225,2.10203929257707,0.0457835344749594,2.09071314476323,0.048320509300639,2.46585646619304,0.0140249172507119
0.520315000187835,0.853974414475945,2.11504230326138,0.0509386218983952,2.1035655374261,0.0536288198938981,2.48735037313138,0.0161367142110946
0.513575032241707,0.858044687797745,2.12437901496486,0.0565860258459893,2.11279416215313,0.0594317214663998,2.50281873730247,0.0185330872116496
0.50680322557464,0.862061767245909,2.13000066557085,0.0627618080028795,2.11835075950306,0.065764528667701,2.51214627735018,0.0212468506619017
0.5,0.866025403784439,2.13187782821387,0.0695034078801549,2.12020620421629,0.0726638569364734,2.51526324032017,0.0243137426859218
0.493165777278946,0.869935351690488,2.13000066557085,0.0768495506728683,2.11835075950306,0.0801675317913977,2.51214627735018,0.0277725585953176
0.486300981094281,0.873791368569603,2.12437901496486,0.0848401350870354,2.11279416215313,0.0883144790732405,2.50281873730247,0.0316652711223969
0.479406037024192,0.877593215370743,2.11504230326138,0.0935161001236445,2.1035655374261,0.0971445951707382,2.48735037313138,0.0360371337796821
0.47248137251586,0.881340656401104,2.10203929257707,0.102919269938576,2.09071314476323,0.1066985963812,2.46585646619304,0.0409367634155065
0.465527416858963,0.885033459340731,2.08543765984221,0.113092176052624,2.07430395742725,0.117017846697843,2.43849638399689,0.0464161977637015
0.458544601159066,0.888671395256916,2.06532341523603,0.124077856365611,2.0544230811932,0.128144163480138,2.40547159683772,0.052530923547697
0.451533358310889,0.892254238618394,2.04180016641389,0.135919630632758,2.03117301914992,0.140119600650876,2.36702318810434,0.0593398705057183
0.444494122971476,0.895781767309326,2.01498823724188,0.148660852289424,2.00467279149811,0.152986209273992,2.3234289016279,0.0669053665646994
0.437427331533242,0.899253762643064,1.98502365141942,0.162344636761075,1.97505692091931,0.166785775599598,2.27499977702352,0.0752930493169435
0.430333422096925,0.902670009375713,1.95205699288042,0.177013566667362,1.94247429561506,0.181559536916126,2.22207643043071,0.0845717289564146
0.423212834444425,0.906030295719473,1.91625215619688,0.192709374620643,1.90708692345534,0.197347875822372,2.16502504324398,0.0948131979217416
0.416066010011537,0.909334413355768,1.87778500134761,0.209472604627685,1.86906859181139,0.214189993822499,2.10423312525001,0.106091982680986
0.408893391860589,0.912582157448163,1.83684192814315,0.227342253425852,1.8286034485643,0.2321235654523,2.04010512099296,0.118485033388664
0.401695424652969,0.915773326655058,1.79361838630651,0.246355393418454,1.78588452046837,0.251184374462319,1.97305792915427,0.132071347557046
0.394472554621566,0.918907723142175,1.74831733768974,0.266546779214262,1.74111218549826,0.27140593390926,1.90351640427438,0.146931524418491
0.387225229543099,0.921985152594821,1.70114768735479,0.287948440119472,1.69449261602092,0.292819092337969,1.83190890831067,0.163147247318827
0.37995389871036,0.925005424229933,1.65232270026566,0.310589261271885,1.64623620960695,0.315451628567585,1.75866297640433,0.180800692276688
0.372659012904363,0.927968350807906,1.60205842013052,0.334494556441904,1.59655602403915,0.339327837923065,1.68420115693286,0.199973861770645
0.365341024366395,0.930873748644204,1.55057210650627,0.359685635848179,1.54566623259601,0.364468113071942,1.60893708059271,0.220747843872649
0.35800038676998,0.933721437620742,1.49808070564457,0.386179372641577,1.49378061499999,0.390888522931069,1.53327180704968,0.243201998026935
0.350637555192754,0.936511241197055,1.44479936973304,0.413987771994587,1.44111109853977,0.41860039339368,1.4575904907872,0.267413070068978
0.343252986088256,0.939242986421243,1.39094003818634,0.443117546988421,1.38786636282145,0.447609893888083,1.38225940036176,0.29345424047659
0.335847137257622,0.941916503940694,1.33671009348623,0.473569705711608,1.33425052039894,0.477917634010161,1.30762331752778,0.321394111327901
0.328420467821217,0.944531628012579,1.28231110278419,0.505339154166346,1.28046188420033,0.50951827466717,1.23400333481298,0.351295638988515
0.320973438190158,0.947088196514131,1.22793765508297,0.538414319717352,1.22669183123108,0.542400158324956,1.16169506228905,0.383215021138147
0.313506510037781,0.949586050952693,1.17377630233359,0.572776799907359,1.17312377052182,0.576544963059468,1.09096724666606,0.417200548347664
0.306020146271018,0.952025036475546,1.12000461124422,0.608401041499738,1.11993222172477,0.611927385171975,1.02206079859653,0.453291431999712
0.298514811001695,0.954405001879507,1.06679033102362,0.645254054587899,1.06728200917418,0.648514855131184,0.955188217347223,0.491516621875873
0.290990969517765,0.956725799620305,1.01429068069875,0.683295166530312,1.01532757463833,0.686267291551217,0.890533395898356,0.531893628174461
0.28344908825446,0.958987285821723,0.962651758078941,0.722475820326209,0.964212410428365,0.725136897798963,0.828251784158311,0.574427364037663
0.275889634765375,0.961189320284525,0.91200807090891,0.762739421839339,0.914068613014123,0.765068005645533,0.768470883404254,0.619109025816187
0.268313077693485,0.963331766495142,0.862482189283447,0.804021240004222,0.865016555852008,0.805996970133083,0.711291041324301,0.665915029245202
0.260719886742086,0.965414491634134,0.814184517005464,0.84624836381166,0.817164678772218,0.847852119519653,0.656786514165001,0.714806020409589
0.253110532645682,0.967437366584431,0.767213178274951,0.889339719468607,0.770609390019459,0.890553763791292,0.605006760479805,0.765725980803664
0.245485487140799,0.96940026593933,0.721654014913344,0.933206150664815,0.725435075906337,0.934014264794362,0.555977929807254,0.81860144590852
0.237845222936741,0.971303068010274,0.677580688268896,0.977750564357068,0.681714212033075,0.978138170543817,0.509704509242309,0.873340856490462
0.230190213686285,0.973145654834395,0.635054879023072,1.02286814390626,0.639507569159309,1.02282241570931,0.466171091243018,0.929834061243665
0.222520933956314,0.974927912181824,0.594126577333391,1.06844663077827,0.598864506089047,1.06795658967474,0.42534422706827,0.987951988443096
0.214837859198404,0.976649729562778,0.554834455108136,1.11436667535204,0.559823341351306,1.11342327291407,0.387174331889558,1.04754650292973
0.20714146571934,0.978311000234406,0.517206311715345,1.16050225667545,0.5224117950264,1.15909844173351,0.35159760977322,1.10845046301807
0.199432230651592,0.979911621207408,0.481259584081149,1.20672117027845,0.486647491779303,1.2048519407056,0.318537969296844,1.17047798980328
0.191710631923738,0.981451493252418,0.447001911927607,1.2528855824032,0.45253851601205,1.25054802137169,0.287908903451123,1.23342495886767
0.183977148230831,0.982930520906158,0.414431748832706,1.29885264825031,0.420084010030311,1.29604594502655,0.259615310593635,1.29706972156951
0.176232259004722,0.984348612477354,0.383539009857121,1.34447519108075,0.389274806226411,1.34120064663067,0.233555236474775,1.36117405997643
0.168476444384342,0.985705680052423,0.354305746665166,1.38960243826173,0.360094084502391,1.38586345613351,0.209621520664807,1.42548437612424
0.160710185185934,0.987001639500919,0.326706841359984,1.43408080961523,0.332518046480643,1.42988287274461,0.18770333399821,1.48973311269291
0.152933962873246,0.988236410480754,0.300710710644257,1.47775475272763,0.306516598464407,1.47310538697017,0.167687596849165,1.55364039845391
0.145148259527679,0.989409916443172,0.276280012394492,1.5204676192202,0.282054035602765,1.51537634455095,0.149460271101483,1.61691590802616
0.137353557818408,0.990522084637503,0.253372347286444,1.56206257537179,0.259089720271827,1.55654084580362,0.132907521528509,1.67926092165031
0.129550340972453,0.991572846115666,0.231940948717855,1.60238353993697,0.237578748291988,1.59644467329261,0.117916744915014,1.74037056693301
0.121739092744723,0.992562135736444,0.211935354928755,1.64127614152378,0.217472597247569,1.63493524025231,0.104377467604622,1.79993622089975
0.113920297388028,0.993489892169529,0.193302057906198,1.67858868749431,0.19871975184681,1.67186255174877,0.0921821142239412,1.85764804730792
0.106094439623058,0.994356057899317,0.175985124366262,1.714173136033,0.181266301945149,1.70708017022492,0.0812266521077064,1.91319764108608
0.0982620046083306,0.995160579228474,0.159926784819339,1.74788606280213,0.165056509541359,1.74044617681902,0.0714111174257996,1.96628074905734
0.0904234779101156,0.995903406281271,0.145067987434002,1.77958961347235,0.150033341734185,1.77182411969011,0.0626400301980131,2.01660003384142
0.0825793454723324,0.99658449300667,0.131348914109288,1.80915243338497,0.136138967286903,1.80108394052939,0.0548227062870599,2.06386784607161
0.0747300935864242,0.99720379718118,0.118709456836164,1.83645056567276,0.123315215080667,1.82810287048697,0.0478734751010487,2.10780896886466
0.0668762088612112,0.997761280411478,0.107089653067729,1.86136830933875,0.111503993337207,1.85276628689983,0.0417118121337497,2.14816329788074
0.0590181781927228,0.998256908136784,0.0964300794176985,1.88379902906775,0.100647669051552,1.87496852246952,0.0362623956480378,2.18468842033991
0.0511564887340134,0.998690649631009,0.0866722035620444,1.90364590892011,0.0906894075912594,1.89461361890543,0.0314550967902432,2.21716205703534
0.0432916278649612,0.999062478004655,0.0777586947250826,1.92082264252902,0.0815734728863943,1.91161601751728,0.0272249122373779,2.24538433270385
0.0354240831620541,0.999372370206485,0.0696336935853292,1.93525405298573,0.0732454890519338,1.9259011798054,0.0235118481520848,2.26917984207062
0.0275543423681621,0.999620307024951,0.0622430428363915,1.94687663624693,0.065652664649918,1.93740613175136,0.0202607637780604,2.28839948144961
0.0196828933623008,0.999806273089386,0.0555344799827299,1.95563902262339,0.0587439811121301,1.94607992624828,0.0174211824768669,2.30292201891396
0.0118102241293844,0.999930256870955,0.0494577942396802,1.96150235170695,0.0524703471059339,1.95188401891931,0.0149470774092562,2.31265537969977
0.00393682272997522,0.99999225068337,0.0439649496424834,1.96444055694623,0.0467847208374216,1.95479255344515,0.0127966384221589,2.31753762760321
-0.0039368227299751,0.99999225068337,0.0390101766521555,1.96444055698629,0.0416422024492345,1.95479255344515,0.0109320260359622,2.31753762760321
-0.0118102241293845,0.999930256870955,0.0345500346792829,1.96150235182763,0.0370000987879607,1.95188401891931,0.00931911775288889,2.31265537969977
-0.0196828933623006,0.999806273089386,0.0305434480334132,1.95563902282622,0.032817962890942,1.94607992624828,0.00792725124098964,2.30292201891396
-0.0275543423681619,0.999620307024951,0.0269517178491625,1.94687663653449,0.0290576105781186,1.93740613175136,0.00672896830187677,2.28839948144961
-0.0354240831620538,0.999372370206485,0.0237385125444052,1.93525405336162,0.0256831165349437,1.9259011798054,0.00569976291386412,2.26917984207062
-0.0432916278649608,0.999062478004655,0.0208698393351593,1.92082264299785,0.0226607922412982,1.91161601751728,0.0048178360634123,2.24538433270385
-0.051156488734013,0.998690649631009,0.0183139992702733,1.9036459094876,0.0199591480427434,1.89461361890543,0.00406385954238929,2.21716205703535
-0.0590181781927227,0.998256908136784,0.0160415281611991,1.88379902974058,0.0175488415783456,1.87496852246952,0.0034207504004555,2.18468842033991
-0.0668762088612113,0.997761280411478,0.0140251256722535,1.86136831012472,0.0154026146776181,1.85276628689983,0.00287345730298382,2.14816329788074
-0.0747300935864243,0.99720379718118,0.0122395747090616,1.8364505665807,0.0134952207216406,1.82810287048697,0.00240875965600637,2.10780896886466
-0.0825793454723323,0.99658449300667,0.0106616531013649,1.80915243442478,0.0118033443337456,1.80108394052939,0.00201508002018866,2.06386784607161
-0.0904234779101157,0.995903406281271,0.00927003942483273,1.77958961465498,0.0103055151266643,1.77182411969011,0.00168231004420861,2.01660003384142
-0.0982620046083306,0.995160579228474,0.00804521464846171,1.74788606413959,0.00898201708882947,1.74044617681902,0.00140164990180912,1.96628074905734
-0.106094439623058,0.994356057899317,0.00696936113278269,1.71417313753835,0.00781479504545334,1.70708017022492,0.00116546101324353,1.91319764108608
-0.113920297388028,0.993489892169529,0.00602626034227445,1.67858868918161,0.00678735948256277,1.67186255174877,0.000967131667465032,1.85764804730792
-0.121739092744722,0.992562135736444,0.0052011904756383,1.64127614340816,0.00588469087659413,1.63493524025231,0.00080095503257606,1.79993622089976
-0.129550340972452,0.991572846115666,0.00448082506207879,1.60238354203444,0.005093144530326,1.59644467329261,0.000662018944975436,1.74037056693301
-0.137353557818408,0.990522084637503,0.00385313342229347,1.56206257769941,0.00440035677946032,1.55654084580362,0.000546106798525746,1.67926092165032
-0.145148259527679,0.989409916443172,0.00330728375097726,1.5204676217958,0.00379515330434981,1.51537634455095,0.000449608810195105,1.61691590802616
-0.152933962873246,0.988236410480754,0.00283354944446488,1.47775475556997,0.00326746015923773,1.47310538697016,0.000369442914444355,1.5536403984539
-0.160710185185934,0.987001639500919,0.00242321917352874,1.43408081274381,0.00280821801768546,1.4298828727446,0.000302984531780867,1.48973311269291
-0.168476444384342,0.985705680052423,0.00206851108790435,1.38960244169668,0.00240930002813792,1.38586345613351,0.000248004464282689,1.42548437612424
-0.176232259004722,0.984348612477354,0.00176249143616823,1.34447519484281,0.00206343357812145,1.34120064663067,0.000202614189688943,1.36117405997642
-0.183977148230831,0.982930520906158,0.00149899779225171,1.29885265236068,0.00176412617949731,1.29604594502655,0.000165217853322904,1.29706972156951
-0.191710631923738,0.981451493252418,0.00127256699805649,1.25288558688343,0.00150559561045276,1.25054802137169,0.000134470291427793,1.23342495886767
-0.199432230651592,0.979911621207408,0.00107836786009216,1.2067211751503,0.00128270438230112,1.2048519407056,0.000109240458507898,1.17047798980328
-0.207141465719339,0.978311000234406,0.000912138576393905,1.16050226196072,0.00109089854036693,1.15909844173351,8.85796733149051e-05,1.10845046301807
-0.214837859198404,0.976649729562778,0.000770128817699703,1.11436668107244,0.000926150757835032,1.11342327291407,7.1694141801109e-05,1.04754650292973
-0.222520933956314,0.974927912181824,0.000649046343385324,1.06844663695521,0.000784907638955489,1.06795658967474,5.79212595210079e-05,0.987951988443096
-0.230190213686285,0.973145654834395,0.000546007997321817,1.02286815056071,0.000664041112871055,1.02282241570931,4.67092396664736e-05,0.929834061243665
-0.237845222936741,0.971303068010274,0.000458494900946393,0.977750571509307,0.000560803770987867,0.978138170543815,3.75996554326285e-05,0.873340856490462
-0.245485487140799,0.96940026593933,0.000384311639709599,0.933206158334261,0.000472787978636015,0.934014264794362,3.02125261714695e-05,0.81860144590852
-0.253110532645682,0.967437366584431,0.000321549223963154,0.889339727673592,0.000397888575150439,0.890553763791292,2.42336153899252e-05,0.765725980803664
-0.260719886742086,0.965414491634134,0.0002685515955743,0.84624837256922,0.000334268964834598,0.847852119519652,1.94036448101639e-05,0.714806020409589
-0.268313077693485,0.963331766495142,0.000223885446405872,0.804021249329873,0.000280330393953068,0.805996970133083,1.55091622633793e-05,0.665915029245202
-0.275889634765375,0.961189320284525,0.000186313113628157,0.762739431746856,0.000234684205361823,0.765068005645533,1.23748320548103e-05,0.619109025816187
-0.283449088254459,0.958987285821723,0.000154768319008818,0.722475830827418,0.00019612686208232,0.725136897798964,9.85694461085371e-06,0.574427364037663
-0.290990969517764,0.956725799620305,0.000128334524282998,0.683295177634878,0.000163617533547651,0.686267291551218,7.83796774946221e-06,0.531893628174465
-0.298514811001694,0.954405001879507,0.000106225681907351,0.645254066303104,0.000136258042924032,0.648514855131185,6.22198489699995e-06,0.491516621875873
-0.306020146271018,0.952025036475546,8.7769169467819e-05,0.608401053830324,0.000113274980406601,0.611927385171975,4.9308861347541e-06,0.453291431999712
-0.313506510037781,0.949586050952693,7.23907063106822e-05,0.57277681285533,9.40037953139458e-05,0.576544963059468,3.90119624498328e-06,0.417200548347664
-0.320973438190158,0.947088196514131,5.96010622184921e-05,0.538414333281808,7.7874688811383e-05,0.542400158324955,3.08144010219713e-06,0.383215021138147
-0.328420467821217,0.944531628012579,4.89843798242344e-05,0.505339168343365,6.44001388697154e-05,0.50951827466717,2.42995998994853e-06,0.351295638988515
-0.335847137257622,0.941916503940694,4.01879446621818e-05,0.473569720494119,5.31638993442574e-05,0.477917634010161,1.91311188813993e-06,0.321394111327901
-0.343252986088255,0.939242986421243,3.29132490499578e-05,0.443117562366107,4.3811325606162e-05,0.447609893888083,1.50377863955839e-06,0.29345424047659
-0.350637555192754,0.936511241197055,2.69082081815686e-05,0.413987787953831,3.60408897772903e-05,0.41860039339368,1.180147330199e-06,0.267413070068978
-0.35800038676998,0.933721437620742,2.1960398721217e-05,0.386179389165428,2.95967591466582e-05,0.390888522931069,9.24706361000261e-07,0.243201998026935
-0.365341024366395,0.930873748644204,1.78912016920365e-05,0.359685652916346,2.42623216462589e-05,0.364468113071942,7.23424694333674e-07,0.220747843872649
-0.372659012904363,0.927968350807907,1.4550742452128e-05,0.334494574030792,1.9854552229257e-05,0.339327837923065,5.65081761745718e-07,0.199973861770645
-0.37995389871036,0.925005424229933,1.18135309687582e-05,0.31058927935465,1.62191235408938e-05,0.315451628567586,4.40721643676178e-07,0.180800692276689
-0.387225229543098,0.921985152594821,9.57471538979282e-06,0.287948458666127,1.32261733399696e-05,0.292819092337969,3.43209489533237e-07,0.163147247318827
-0.394472554621566,0.918907723142175,7.74687103872863e-06,0.266546798191801,1.07666496732153e-05,0.27140593390926,2.66871838864857e-07,0.14693152441849
-0.401695424652969,0.915773326655057,6.25725541221139e-06,0.246355412791023,8.74916279903485e-06,0.251184374462318,2.07205622018222e-07,0.132071347557046
-0.408893391860589,0.912582157448163,5.04546753670231e-06,0.227342273154938,7.0972802874207e-06,0.2321235654523,1.60643242095929e-07,0.118485033388664
-0.416066010011537,0.909334413355768,4.06145715531679e-06,0.209472624672339,5.74720858716057e-06,0.214189993822498,1.24363340222056e-07,0.106091982680986
-0.423212834444425,0.906030295719473,3.26383568706507e-06,0.192709394937743,4.64581065692518e-06,0.197347875822372,9.6138685431298e-08,0.0948131979217416
-0.430333422096925,0.902670009375713,2.6184467559005e-06,0.177013587211879,3.74891501811852e-06,0.181559536916126,7.42141632442062e-08,0.0845717289564146
-0.437427331533241,0.899253762643064,2.09715935828172e-06,0.162344657486379,3.01987682497624e-06,0.166785775599598,5.72091103549399e-08,0.0752930493169435
-0.444494122971475,0.895781767309326,1.67685146100309e-06,0.148660873147608,2.4283562861928e-06,0.152986209273993,4.40392975540396e-08,0.0669053665646997
-0.451533358310889,0.892254238618394,1.33855603359079e-06,0.135919651574962,1.94928404035228e-06,0.140119600650876,3.38547340243089e-08,0.0593398705057183
-0.458544601159066,0.888671395256916,1.06674526036842e-06,0.124077877342377,1.56198691467831e-06,0.128144163480138,2.59901834076404e-08,0.0525309235476972
-0.465527416858963,0.885033459340731,8.48731985226258e-07,0.113092197014245,1.24945091428795e-06,0.117017846697844,1.99258710277292e-08,0.0464161977637016
-0.47248137251586,0.881340656401104,6.74170355416257e-07,0.102919290835453,9.97701328789204e-07,0.1066985963812,1.52563439784968e-08,0.0409367634155065
-0.479406037024192,0.877593215370743,5.34640186361816e-07,0.0935161209066405,7.952825360145e-07,0.0971445951707382,1.16658397031049e-08,0.0360371337796821
-0.486300981094281,0.873791368569603,4.23301802902882e-07,0.0848401557078255,6.328224595125e-07,0.0883144790732405,8.90883955032488e-09,0.0316652711223969
-0.493165777278946,0.869935351690488,3.34610057025298e-07,0.0768495710842792,5.0266872658789e-07,0.0801675317913977,6.79474447573808e-09,0.0277725585953176
-0.5,0.866025403784439,2.64077909223696e-07,0.0695034280364917,3.98585405243636e-07,0.0726638569364736,5.17582130517553e-09,0.0243137426859219
-0.50680322557464,0.86206176724591,2.08081419213845e-07,0.0627618278602315,3.15500797799343e-07,0.0657645286677012,3.93773874413202e-09,0.0212468506619018
-0.513575032241707,0.858044687797745,1.6369924840743e-07,0.0565860453625194,2.49298160954557e-07,0.0594317214663996,2.99215002071127e-09,0.0185330872116496
-0.520315000187835,0.853974414475945,1.28580855729281e-07,0.0509386410346032,1.96642429553613e-07,0.0536288198938981,2.27088982612347e-09,0.0161367142110946
-0.527022711573479,0.849851199614225,1.00838492062326e-07,0.0457835531939172,1.5483706537508e-07,0.048320509300639,1.72144212164988e-09,0.0140249172507119
-0.533697750558813,0.845675298828376,7.89588867303765e-08,0.0410861712141,1.21706052186824e-07,0.0434728485499715,1.30340656769699e-09,0.0121676622439296
-0.540339703329518,0.841446971000412,6.17311897795703e-08,0.0368133910461855,9.54968315810102e-08,0.0390533258949861,9.85748200800703e-10,0.0105375451170763
-0.546948158122427,0.837166478262528,4.81883022550986e-08,0.0329336542962086,7.48006365389831e-08,0.0350308992014446,7.44660316087538e-10,0.00910963725822996
-0.553522705251059,0.832834085980845,3.75592072417231e-08,0.0294169721659293,5.84872454682103e-08,0.0313760217456703,5.61906567670425e-10,0.00786132908371737
-0.560062937131014,0.828450062738957,2.9230319531278e-08,0.0262349355856524,4.5651661284341e-08,0.0280606548346233,4.23536914373025e-10,0.00677217377148163
-0.566568448305242,0.824014680321285,2.27142122661564e-08,0.0233607128728216,3.55706292554339e-08,0.0250582684978357,3.18894700250575e-10,0.00582373291417193
-0.573038835469179,0.819528213696226,1.76243642767878e-08,0.0207690362388566,2.76672537590938e-08,0.0223438314889783,2.39850069653245e-10,0.00499942556478114
-0.579473697495746,0.814990940999106,1.36548103379665e-08,0.018436178441381,2.14822666154022e-08,0.0198937918102581,1.80209042472967e-10,0.00428438188640392
-0.585872635460225,0.810403143514936,1.05637753615836e-08,0.0163399208413025,1.66507459580681e-08,0.0176860489372104,1.35258693955345e-10,0.00366530237689225
-0.59223525266498,0.805765105660978,8.16053878682313e-09,0.0144595140759596,1.28832914272187e-08,0.0156999188763864,1.01417617917326e-10,0.00313032341989329
-0.598561154664058,0.801077114969108,6.29491241946967e-09,0.0127756325024683,9.95083466859052e-09,0.0139160931355405,7.59677003367715e-11,0.00266888971644141
-0.604849949287637,0.796339462067994,4.84882824243301e-09,0.0112703235011973,7.67240878342644e-09,0.0123165926266919,5.68485891954525e-11,0.00227163397592401
-0.611101246666343,0.791552440665077,3.72962613508e-09,0.00992695265956076,5.90532087556887e-09,0.0108847174583383,4.25004321327157e-11,0.0019302640914133
-0.617314659255415,0.786716347528365,2.86470828357256e-09,0.00873014578257758,4.53727195900833e-09,0.00960499350547013,3.17437167256651e-11,0.00163745789128369
-0.623489801858733,0.78183148246803,2.1972901188684e-09,0.00766572860030266,3.48005145402781e-09,0.00846311657613329,2.36875877114383e-11,0.00138676544566962
-0.629626291652699,0.776898148317828,1.68302922990486e-09,0.00672066496458442,2.66450207545599e-09,0.00744589492225288,1.76599882030421e-11,0.00117251881141851
-0.635723748209968,0.771916650916321,1.28735584039422e-09,0.00588299424979646,2.03650745432033e-09,0.00654119077128006,1.31545017229546e-11,0.00098974902136062
-0.641781793523031,0.766887299087918,9.83362763284697e-10,0.00514176859526787,1.55380133022119e-09,0.00573786148487604,9.78995610604671e-12,0.000834110061472259
-0.647800052027655,0.761810404623727,7.5014064014664e-10,0.00448699055199299,1.18343529421786e-09,0.00502570088208228,7.27976550262117e-12,0.000701809531316797
-0.653778150626159,0.756686282262233,5.71466885705772e-10,0.00390955162360018,8.99773274368137e-10,0.00439538119792313,5.40869279055504e-12,0.000589545647473855
-0.659715718710547,0.751515249669776,4.34775047527358e-10,0.00340117212214426,6.82906434766764e-10,0.00383839608470484,4.01525856591164e-12,0.000494450224999207
-0.665612388185486,0.746297627420866,3.30346050117353e-10,0.00295434269357281,5.1740290660496e-10,0.00334700500287062,2.97844111829299e-12,0.000414037256838258
-0.671467793491121,0.741033738978304,2.50674676038723e-10,0.00256226780609946,3.91323624066184e-10,0.00291417929149281,2.20763291896366e-12,0.000346156704159198
-0.677281571625741,0.735723910673131,1.89974183088122e-10,0.00221881143749123,2.95449196532011e-10,0.00253355015559404,1.63506532346626e-12,0.000288953110483207
-0.683053362168282,0.730368471684399,1.43789608794354e-10,0.00191844514463176,2.2267379111067e-10,0.00219935875865809,1.21010162039401e-12,0.000240828658072236
-0.688782807300671,0.724967754018761,1.08696433995314e-10,0.00165619865075555,1.67530905856062e-10,0.00190640856401263,8.9494257254574e-13,0.000200410295200815
-0.694469551830009,0.719522092489888,8.20661621027439e-11,0.00142761304248404,1.25823080556833e-10,0.00165002002826588,6.6139850303104e-13,0.000166520576708011
-0.700113243210589,0.714031824697716,6.18842610562675e-11,0.00122869663017667,9.43333450288952e-11,0.00142598771361815,4.88465733847564e-13,0.000138151876728701
-0.705713531565757,0.708497291007515,4.66090068560117e-11,0.00105588349103061,7.06008124793319e-11,0.00123053985356025,3.6050891992004e-13,0.000114443650978075
-0.711270069709595,0.702918834528787,3.50622197502583e-11,0.000905994684657047,5.27465072413708e-11,0.00106030037807825,2.65899255112985e-13,9.46624457499873e-05
-0.716782513168451,0.697296801093995,2.63448250142057e-11,0.00077620210532577,3.93384513039751e-11,0.000912253379839549,1.95995281732649e-13,7.81843713267681e-05
-0.722250520202291,0.691631539237129,1.97717033053373e-11,0.000663994913466266,2.92873686255333e-11,0.00078370998173762,1.44380890058632e-13,6.44797783138283e-05
-0.727673751825886,0.685923400172088,1.48215040915357e-11,0.00056714847108082,2.17662188840103e-11,0.000672277548403265,1.0629617676628e-13,5.3099896118302e-05
-0.733051871829826,0.68017273777092,1.10980464450505e-11,0.000483695691184183,1.61482392213902e-11,0.000575831169609753,7.82127668342237e-14,4.36652130736209e-05
-0.738384546801365,0.674379908541871,8.30067807933738e-12,0.000411900699946748,1.19593313924885e-11,0.000492487331662658,5.751723380188e-14,3.58553973247546e-05
-0.74367144614509,0.668545271607294,6.20154861035562e-12,0.000350234701590486,8.84154516562734e-12,0.000420579683620276,4.2275323910109e-14,2.94005763444283e-05
-0.748912242103413,0.66266918868138,4.62821070475485e-12,0.000297353929976933,6.52512721011014e-12,0.000358636798285435,3.10565205043508e-14,2.40738107127791e-05
-0.754106609776896,0.656752024047735,3.45032011332593e-12,0.000252079566948575,4.80716843673287e-12,0.000305361823096316,2.28036230519825e-14,1.96846144696185e-05
-0.759254227144389,0.650794144536794,2.56948406267356e-12,0.000213379505561199,3.53532414822876e-12,0.000259613913080655,1.67358752534092e-14,1.60733898848024e-05
-0.764354775082992,0.644795919503085,1.91152409856473e-12,0.000180351836111275,2.5954261950273e-12,0.000220391336692702,1.22770735020304e-14,1.31066588643881e-05
-0.769407937387843,0.638757720802328,1.42058767544791e-12,0.000152209934069104,1.90207514684911e-12,0.000186816145405059,9.00225835788853e-15,1.06729864196401e-05
-0.774413400791719,0.63267992276838,1.05467315825468e-12,0.000128269031442291,1.39150958432632e-12,0.00015812029917074,6.59821759625743e-15,8.6795036942008e-06
-0.779370854984456,0.626562902190034,7.82233775054948e-13,0.000107934156499684,1.0162119007436e-12,0.000133633142111797,4.83424551843648e-15,7.04894900921389e-06
-0.784279992632186,0.620407038287653,5.79603971671654e-13,9.06893309866727e-05,7.40835687122317e-13,0.000112770125852095,3.54051188830774e-15,5.71715529607119e-06
-0.789140509396394,0.614212712689668,4.29051694814589e-13,7.60879187805436e-05,5.39136899261972e-13,9.5022681631056e-05,2.59207211631666e-15,4.63092119937478e-06
-0.793952103952778,0.607980309408912,3.17306373900226e-13,6.37440252105606e-05,3.91665900130025e-13,7.99491465662472e-05,1.89705607456208e-15,3.74621111193655e-06
-0.798714478009938,0.601710214818821,2.34447908746369e-13,5.33248518606481e-05,2.8403509936473e-13,6.71666540444948e-05,1.38794969381456e-15,3.02663651566587e-06
-0.803427336327861,0.595402817629475,1.73069234662233e-13,4.45439174601753e-05,2.05621159324853e-13,5.63439030979443e-05,1.01516389812946e-15,2.44217731482572e-06
-0.808090386736229,0.589058508863501,1.27645919936784e-13,3.71550613440712e-05,1.48594638440472e-13,4.7194726661676e-05,7.42293926827004e-16,1.96810742888148e-06
-0.81270334015253,0.582677681831835,9.40622210975586e-14,3.09471518372161e-05,1.07195861600864e-13,3.94723837254552e-05,5.42626978075174e-16,1.58409382705713e-06
-0.817265910599978,0.576260732109337,6.92552151571783e-14,2.57394277141042e-05,7.71955814355178e-14,3.29645055090648e-05,3.96571065908955e-16,1.27344249932894e-06
-0.821777815225245,0.569808057510266,5.09479239284111e-14,2.1377406541175e-05,5.54940485234102e-14,2.74886308455266e-05,2.89763232289113e-16,1.02246862939177e-06
-0.826238774315995,0.563320058063622,3.74494212282184e-14,1.77292991761941e-05,3.98235452548182e-14,2.28882708974354e-05,2.1167842194095e-16,8.19971520989177e-07
-0.830648511318223,0.556797135988342,2.7505291491783e-14,1.46828749379397e-05,2.85281082774615e-14,1.90294481166346e-05,1.54607092704146e-16,6.56797682874238e-07
-0.835006752853402,0.550239695668367,2.01858893842364e-14,1.21427269412779e-05,2.04007236020379e-14,1.57976589535646e-05,1.12904229066319e-16,5.25477948481606e-07
-0.839313228735431,0.543648143627573,1.48029425191808e-14,1.00278917971903e-05,1.45632301574092e-14,1.3095214204843e-05,8.24379988254714e-17,4.19926638977946e-07
-0.843567671987383,0.537022888504566,1.08473794330418e-14,8.26978229158469e-06,1.03778980036624e-14,1.0838915038033e-05,6.01851814686017e-17,3.35192613522527e-07
-0.847769818858056,0.530364341027354,7.94303309749026e-15,6.81039577431742e-06,7.38245190813846e-15,8.95802663935559e-06,4.39344385787926e-17,2.67253625214609e-07
-0.851919408838327,0.523672913987878,5.81220437997161e-15,5.60076480966399e-06,5.24241501172358e-15,7.39251508677906e-06,3.20687797357982e-17,2.12846748503181e-07
-0.8560161846773,0.516949022216426,4.25007512662573e-15,4.59962016488498e-06,3.71622254924123e-15,6.09151645548643e-06,2.34061568593506e-17,1.69328793449568e-07
-0.860059892398254,0.510193082555913,3.10571697920755e-15,3.77223945150502e-06,2.62973249842054e-15,5.01201031691032e-06,1.70827029255232e-17,1.34561600547015e-07
-0.864050281314388,0.50340551383604,2.26801047836026e-15,3.08945769432179e-06,1.85763752874015e-15,4.11767270118486e-06,1.2467240735896e-17,1.06817940169682e-07
-0.867987104044363,0.496586736847331,1.65521561116919e-15,2.5268187980315e-06,1.30993553247975e-15,3.37788626330566e-06,9.09871082658275e-18,8.47044437270694e-08
-0.871870116527638,0.489737174315043,1.20725470797368e-15,2.06384932436462e-06,9.22100829510117e-16,2.76688783477379e-06,6.64039050236181e-18,6.70985872966402e-08
-0.875699078039601,0.482857250872961,8.80007944184955e-16,1.6834381985402e-06,6.47957388393235e-16,2.2630357657564e-06,4.84640938463146e-18,5.30972486767864e-08
-0.879473751206489,0.475947393037074,6.41100648431577e-16,1.371307948108e-06,4.54521073260142e-16,1.8481814795873e-06,3.53726643782098e-18,4.1974779178672e-08
-0.88319390202011,0.469008029179132,4.667952392991e-16,1.11556485560119e-06,3.18273986813479e-16,1.50713148422068e-06,2.58193394363912e-18,3.31488839690038e-08
-0.886859299852344,0.462039589500089,3.39700269318242e-16,9.06316994611627e-07,2.22478377521683e-16,1.22718772687041e-06,1.88477986596235e-18,2.61528996773675e-08
-0.890469717469444,0.455042506003437,2.47083292191367e-16,7.35350532423021e-07,1.55243711327658e-16,9.97755651473049e-07,1.37601373004539e-18,2.06133041528543e-08
-0.894024931046125,0.448017212468417,1.79629506978157e-16,5.95855936247325e-07,1.08138357338069e-16,8.10010636667979e-07,1.00470831960317e-18,1.62314983005175e-08
-0.897524720179434,0.440964144423136,1.305291869283e-16,4.82196828865848e-07,7.51943246896597e-17,6.56614667288996e-07,7.33703844223915e-19,1.27690703550531e-08
-0.900968867902419,0.433883739117558,9.48073788865263e-17,3.89715216824556e-07,5.21951202032809e-17,5.31476137098663e-07,5.35887490189988e-19,1.00358943058716e-08
-0.904357160697578,0.426776435496403,6.88319613403321e-17,3.14567673239011e-07,3.61671497548308e-17,4.29546606356809e-07,3.91477612135861e-19,7.88053119294438e-09
-0.907689388510094,0.419642674171935,4.99528925983669e-17,2.53587809847114e-07,2.50171717626146e-17,3.46649155889469e-07,2.86041590052249e-19,6.18249864690722e-09
-0.910965344760861,0.412482897396639,3.6237870918535e-17,2.04171030470751e-07,1.72743486139398e-17,2.79333700074221e-07,2.09049352215576e-19,4.84605373245025e-09
-0.914184826359287,0.405297549035816,2.62787879863942e-17,1.64178130897838e-07,1.19070641373968e-17,2.24755254361542e-07,1.52817925839975e-19,3.79519972301535e-09
-0.917347633715889,0.398087074540055,1.90501215861261e-17,1.31854807903713e-07,8.19308102209131e-18,1.80571707702026e-07,1.11741383307984e-19,2.96968128577825e-09
-0.92045357075466,0.390851920917623,1.38054040071893e-17,1.0576457138713e-07,5.62767942004348e-18,1.44858134946465e-07,8.17290560074639e-20,2.32177670070845e-09
-0.92350244492523,0.383592536706753,1.00015812571358e-17,8.47329262860355e-08,3.85878866221817e-18,1.16035106645289e-07,5.97957117780489e-20,1.81373185951163e-09
-0.926494067214802,0.376309371947836,7.24378696427127e-18,6.78010121828649e-08,2.64126624568807e-18,9.28088207501133e-08,4.37626011819853e-20,1.41571029456193e-09
-0.929428252159866,0.369002878155519,5.24504775759588e-18,5.41871647061221e-08,1.80473280369802e-18,7.41211989262077e-08,3.20393835241524e-20,1.10415754449231e-09
-0.932304817857702,0.36167350829072,3.79690180332492e-18,4.32550997103502e-08,1.23098620769453e-18,5.91083653282102e-08,2.34650511292196e-20,8.60497743941581e-10
-0.935123585977654,0.354321716732539,2.74798801407256e-18,3.44876238710681e-08,8.38171723170883e-19,4.70661630053235e-08,1.71918880525635e-20,6.70096235722398e-10
-0.937884381772185,0.346947959250095,1.98845288575567e-18,2.74649482920184e-08,5.697080644051e-19,3.74215672842203e-08,1.26008179005337e-20,5.21434910732548e-10
-0.940587034087714,0.339552692974269,1.4386007215668e-18,2.18468289910769e-08,3.86554979852584e-19,2.97090307269293e-08,9.23964642245994e-21,4.05457434209645e-10
-0.943231375375219,0.332136376369364,1.04063703147793e-18,1.73578832332399e-08,2.61824161594097e-19,2.35509443165247e-08,6.77800333377872e-21,3.15049969321064e-10
-0.945817241700635,0.324699469204684,7.52665294560809e-19,1.37755367078476e-08,1.77030344351572e-19,1.86415277032963e-08,4.97446471566065e-21,2.44629832803042e-10
-0.948344472755005,0.317242432526027,5.44324317825718e-19,1.09201462082538e-08,1.19488263684784e-19,1.473357058127e-08,3.65256044203083e-21,1.8982001770653e-10
-0.950812911864429,0.309765728627112,3.93619379833084e-19,8.64691812427214e-09,8.05086102977837e-20,1.16275401437637e-08,2.68326313720302e-21,1.47191945184183e-10
-0.953222405999769,0.302269821020907,2.84621561492766e-19,6.83930675035766e-09,5.41500614119537e-20,9.16264835619103e-09,1.97220573319023e-21,1.140623648432e-10
-0.955572805786141,0.294755174410905,2.05798140733674e-19,5.40362992100187e-09,3.63575927307432e-20,7.2095394706668e-09,1.45034912908462e-21,8.83331779989944e-11
-0.957863965512171,0.287222254662306,1.48801461902043e-19,4.26468434235642e-09,2.43686141273034e-20,5.66431452290464e-09,1.06716743454217e-21,6.83652457261195e-11
-0.960095743139033,0.279671528773146,1.07590732285881e-19,3.36218051582181e-09,1.63044474435689e-20,4.44365700468688e-09,7.8567058434981e-22,5.28790740373406e-11
-0.96226800030925,0.272103464845335,7.77954672051312e-20,2.6478484786341e-09,1.08898245549611e-20,3.48086380181567e-09,5.78768107367231e-22,4.08767311446657e-11
-0.964380602355277,0.264518532055644,5.62542545543315e-20,2.08309168879421e-09,7.26064535553629e-21,2.7226189581153e-09,4.2661201970314e-22,3.1580518885178e-11
-0.966433418307843,0.256917200626619,4.06806635090539e-20,1.63708808554792e-09,4.83246936115549e-21,2.12637584508171e-09,3.14654678409822e-22,2.43848504829577e-11
-0.968426320904074,0.249299941797425,2.94213239151902e-20,1.28525536760419e-09,3.21072077170094e-21,1.65823672189471e-09,2.32228814430431e-22,1.8818527036242e-11
-0.970359186595384,0.241667227794638,2.12807983561781e-20,1.0080124486261e-09,2.12948953337743e-21,1.29123817995973e-09,1.71509033875133e-22,1.45151934686198e-11
-0.972231895555131,0.234019531802962,1.5394839607147e-20,7.89781380880451e-10,1.40989907472278e-21,1.00396719403881e-09,1.26752064033151e-22,1.11902217320178e-11
-0.974044331686046,0.226357327935906,1.11386876407997e-20,6.18184212283654e-10,9.31837287594612e-22,7.79445972099293e-10,9.37407374302814e-23,8.62263934700624e-12
-0.975796382627436,0.218681091206376,8.06073377199742e-21,4.83397621036085e-10,6.14796926487847e-22,6.04234953674798e-10,6.93769335287668e-23,6.64101459805839e-12
-0.977487939762139,0.210991297497242,5.8345443812452e-21,3.77635059696055e-10,4.0491403850847e-22,4.67712529703247e-10,5.13834602151899e-23,5.11244162997714e-12
-0.979118898223267,0.203288423531827,4.22416903732874e-21,2.94731792022397e-10,2.66215614143696e-22,3.61497665237731e-10,3.80856339796724e-23,3.93395191855657e-12
-0.980689156900705,0.195572946844355,3.05905851787216e-21,2.29812834754655e-10,1.74720457369488e-22,2.78987870038103e-10,2.82511864178182e-23,3.02582317461857e-12
-0.982198618447375,0.187845345750346,2.21593312085466e-21,1.79027601027884e-10,1.14470488228671e-22,2.14990108100383e-10,2.09728713857438e-23,2.32637070671745e-12
-0.983647189285278,0.180106099316967,1.60567676516303e-21,1.39338130930631e-10,7.48656941984513e-23,1.65426456558676e-10,1.55823450934604e-23,1.78789599984083e-12
-0.985034779611287,0.172355687333326,1.16386465076822e-21,1.08350311353551e-10,4.8877807924601e-23,1.27099777046251e-10,1.15869588211177e-23,1.37353784244485e-12
-0.986361303402722,0.164594590280734,8.43917536264697e-22,8.41795342402367e-11,3.18551847665336e-23,9.75074822329599e-11,8.62334588191718e-24,1.05482678343923e-12
-0.987626678422679,0.156823289302914,6.12154503005077e-22,6.53439044980651e-11,2.07246917628043e-23,7.46937783690393e-11,6.42332355815347e-24,8.09787221049881e-13
-0.988830826225129,0.149042266176174,4.44217782662865e-22,5.06794562608895e-11,1.34597060472901e-23,5.71326340325023e-11,4.78882947656738e-24,6.21465548604399e-13
-0.989973672159778,0.141252003279542,3.22489116257272e-22,3.92729267180241e-11,8.72614879275181e-24,4.3635242909318e-11,3.57348886526569e-24,4.76789510843697e-13
-0.991055145376703,0.133452983564855,2.3422260988311e-22,3.04085178950795e-11,5.64740841228781e-24,3.32769781126273e-11,2.66905093828424e-24,3.65684840514657e-13
-0.992075178830736,0.125645690526827,1.70195324833151e-22,2.35257876479024e-11,3.64850816407345e-24,2.53398299733387e-11,1.9954025221507e-24,2.80391597223025e-13
-0.993033709285624,0.117830608173067,1.23731973730034e-22,1.81863837213131e-11,2.35299493298862e-24,1.92671218630288e-11,1.49321116419797e-24,2.14935402846957e-13
-0.993930677317949,0.110008220994079,8.99999421103625e-23,1.40477952153192e-11,1.51483804941239e-24,1.46279451887842e-11,1.11850209648763e-24,1.64718734941206e-13
-0.994766027320814,0.102179013933226,6.54996510528507e-23,1.08426655730196e-11,9.73533637538568e-25,1.10892745713266e-11,8.38658240325484e-25,1.26205210734054e-13
-0.995539707507284,0.0943434723566621,4.76960838578812e-23,8.362507681299e-12,6.24561575936938e-25,8.39414141643438e-12,6.29467959568828e-25,9.66758481243346e-14
-0.996251669913603,0.086502082023247,3.4752333472e-23,6.44489903225341e-12,3.99980764484949e-25,6.34457825750886e-12,4.72944695931536e-25,7.40410020780952e-14
-0.996901870402167,0.0786553290544277,2.53368887613556e-23,4.96342464058265e-12,2.55706927353448e-25,4.78831340315221e-12,3.55715595687787e-25,5.66953394028989e-14
-0.997490268664256,0.0708036999041073,1.84842244931892e-23,3.81978688031932e-12,1.63186949747521e-25,3.60840860389692e-12,2.67829826425484e-25,4.34060625870107e-14
-0.998016828222535,0.0629476813284808,1.34939286276783e-23,2.93762214323703e-12,1.03960389859419e-25,2.71520224288312e-12,2.0187665492432e-25,3.32268045914093e-14
-0.998481516433316,0.0550877603558656,9.85769582545044e-24,2.25766033016605e-12,6.61134647986713e-26,2.04005553502071e-12,1.52332299453402e-25,2.54313321399394e-14
-0.998884304488584,0.0472244242565035,7.20647475278239e-24,1.73393958370529e-12,4.19712090199805e-26,1.5305063252221e-12,1.15075856257381e-25,1.94625252356169e-14
-0.999225167417777,0.0393581605123555,5.27219438849718e-24,1.33084931645428e-12,2.65982206908873e-26,1.14651990702753e-12,8.70302644413899e-26,1.48931312054406e-14
-0.999504084089338,0.0314894567868794,3.86003906491128e-24,1.02082266586453e-12,1.68264784716804e-26,8.57593346831524e-13,6.58958072622236e-26,1.13955894660361e-14
-0.999721037212027,0.0236188008947978,2.82835807254159e-24,7.82537569518174e-13,1.06260884564545e-26,6.4052271935529e-13,4.99521451707547e-26,8.71884052359369e-15
-0.999876013335988,0.0157466807718577,2.0741022599853e-24,5.99515749734466e-13,6.69874063821793e-27,4.77684343083904e-13,3.79111399749753e-26,6.67051002231096e-15
-0.999969002853585,0.00787358444457874,1.52226307125968e-24,4.59032661192471e-13,4.21553251036898e-27,3.55713876190118e-13,2.88073500128349e-26,5.10322745858766e-15
-1,1.22464679914735e-16,1.11821093053845e-24,3.51270197568248e-13,2.64820295832777e-27,2.6449285208432e-13,2.19164865966068e-26,3.90412396950022e-15

